MLToolBench: Learning Tool-Augmented Agents for Machine Learning Development

Machine learning engineering (MLE) agents have made substantial progress, but learning through ML experimentation remains costly in time and computation. Synthetic environments reduce these costs while introducing variations in data and experimental settings that require task-specific diagnosis. Access to diagnostic tools alone does not ensure that agents learn when to use them or how to act on their findings. We introduce MLToolBench, a suite of executable tools for data inspection, code verification, and experiment diagnosis, together with an SFT and RL pipeline for learning their use. Diagnostic calls acquire evidence whose value depends on subsequent decisions, so final outcomes provide limited guidance on which calls to reinforce. We address this challenge with SPICE, which measures how privileged context changes the likelihood of a sampled tool action and uses this difference as a turn-level reward alongside the final outcome. We train on 80 synthetic tasks and evaluate on 25 in-domain and 10 out-of-domain tasks. Providing tool interfaces and descriptions alone yields inconsistent gains across unadapted models. With the same diagnostic interface, our training pipeline raises in-domain success from 24.8% to 52.4% for Qwen3-8B and from 35.6% to 69.2% for Qwen3.5-35B-A3B. The latter also improves from 31% to 48% out-of-domain, supporting learned diagnostic tool use on held-out sources and targets.

==> domain_success_rates.csv <==
设置,CV,NLP,Tabular,Time Series,Graph,重新计算的总成功率
Gemini，无 guidance,68%（34/50）,54%（27/50）,78%（39/50）,62%（31/50）,44%（22/50）,61.2%（153/250）
Gemini，有 guidance,76%（38/50）,74%（37/50）,88%（44/50）,78%（39/50）,56%（28/50）,74.4%（186/250）
35B SFT + RL,74%（37/50）,62%（31/50）,88%（44/50）,74%（37/50）,48%（24/50）,69.2%（173/250）


==> observation_intervention_protocol.json <==
{
  "status": "author_confirmed_all_ID_rollouts_included",
  "evaluation_policies": [
    "Qwen3.5-35B-A3B SFT + RL (outcome-only, beta=0)",
    "Qwen3.5-35B-A3B SFT + RL (SPICE)"
  ],
  "task_manifest": "task_manifest.json",
  "rollouts_per_task": 10,
  "prefix_source": "Each evaluated policy, not shared SFT-generated nodes",
  "pairing": "Same tasks and paired seeds; within each policy identical prefix, workspace and remaining budget at selected diagnostic return",
  "arms": [
    "true",
    "masked",
    "paraphrased"
  ],
  "intervention": "Change only selected diagnostic observation; retain tools and normal subsequent returns",
  "true_binding": {
    "outcome_only": "Figure 7 ID48.0",
    "spice": "Table 1 ID69.2"
  },
  "results": [
    {
      "policy": "outcome_only",
      "observation": "true",
      "id_success_percent": 48,
      "count_source": "Counts derived from author-supplied percentages and author-confirmed 250 ID denominator; not independently recounted.",
      "superseded_full_evaluation_counts": {
        "id_successes": 120,
        "id_denominator": 250,
        "ood_successes": 44,
        "ood_denominator": 100
      },
      "superseded_ood_percent": 44,
      "id_denominator": 250,
      "id_successes": 120
    },
    {
      "policy": "outcome_only",
      "observation": "masked",
      "id_success_percent": 46.4,
      "count_source": "Counts derived from author-supplied percentages and author-confirmed 250 ID denominator; not independently recounted.",
      "superseded_full_evaluation_counts": {
        "id_successes": 116,
        "id_denominator": 250,
        "ood_successes": 34,
        "ood_denominator": 100
      },
      "superseded_ood_percent": 34,
      "id_denominator": 250,
      "id_successes": 116
    },
    {
      "policy": "outcome_only",
      "observation": "paraphrased",
      "id_success_percent": 47.6,
      "count_source": "Counts derived from author-supplied percentages and author-confirmed 250 ID denominator; not independently recounted.",
      "superseded_full_evaluation_counts": {
        "id_successes": 119,
        "id_denominator": 250,
        "ood_successes": 39,
        "ood_denominator": 100
      },
      "superseded_ood_percent": 39,
      "id_denominator": 250,
      "id_successes": 119
    },
    {
      "policy": "spice",
      "observation": "true",
      "id_success_percent": 69.2,
      "count_source": "Counts derived from author-supplied percentages and author-confirmed 250 ID denominator; not independently recounted.",
      "superseded_full_evaluation_counts": {
        "id_successes": 173,
        "id_denominator": 250,
        "ood_successes": 48,
        "ood_denominator": 100
      },
      "superseded_ood_percent": 48,
      "id_denominator": 250,
      "id_successes": 173
    },
    {
      "policy": "spice",
      "observation": "masked",
      "id_success_percent": 54.4,
      "count_source": "Counts derived from author-supplied percentages and author-confirmed 250 ID denominator; not independently recounted.",
      "superseded_full_evaluation_counts": {
        "id_successes": 136,
        "id_denominator": 250,
        "ood_successes": 44,
        "ood_denominator": 100
      },
      "superseded_ood_percent": 44,
      "id_denominator": 250,
      "id_successes": 136
    },
    {
      "policy": "spice",
      "observation": "paraphrased",
      "id_success_percent": 68.4,
      "count_source": "Counts derived from author-supplied percentages and author-confirmed 250 ID denominator; not independently recounted.",
      "requested_percent": 68.2,
      "superseded_full_evaluation_counts": {
        "id_successes": 171,
        "id_denominator": 250,
        "ood_successes": 49,
        "ood_denominator": 100
      },
      "superseded_ood_percent": 49,
      "id_denominator": 250,
      "id_successes": 171
    }
  ],
  "provenance": "Latest author clarification: all trajectories included; supersedes no-call exclusion. ID only, random single diagnostic return; no-call outcomes unchanged.",
  "source_evaluation_counts": {
    "id": 250
  },
  "eligibility": "All 250 ID rollouts included; no-call trajectories unchanged in all arms",
  "scope": "ID only",
  "node_selection": "One randomly selected read-only MLToolBench diagnostic return per eligible ID trajectory",
  "evaluation_counts": {
    "id": 250
  }
}


==> prompt_config.json <==
{
  "export_version": "paper-prompts-v1",
  "export_date": "2026-09-25",
  "provenance": {
    "basis": "Author explicitly confirmed that the Appendix E system prompt and task/action templates are the actual templates used in the experiments.",
    "template_text": "Exported without rewriting from the author-confirmed Appendix E text.",
    "identifier_scope": "Condition IDs and file hashes identify this supplementary export; they are not historical run IDs or hashes recovered from execution logs."
  },
  "templates": {
    "system.txt": {
      "path": "prompts/system.txt",
      "sha256": "aea3760cd1b89e1cf8e96a8d7469c6d91a8d4c23f719a417c2101ed7e5a93df6"
    },
    "task_template.txt": {
      "path": "prompts/task_template.txt",
      "sha256": "b97774df3d2fd9fd2da04a40c6056ff8c19189336568691e6341c7fad03b7bbd"
    },
    "action_interface_template.txt": {
      "path": "prompts/action_interface_template.txt",
      "sha256": "f69050b48a121fa7e862bc18fe6a1fca5aa97bae357099f27aad590e17691895"
    }
  },
  "task_manifest": "task_manifest.json",
  "task_id_binding": "Use agent_visible_task_id from the manifest; instance_id remains the author-side join key. Do not expose condition names or fault metadata to the actor.",
  "runtime_fields": {
    "source": "Task environment and current runtime action registry; placeholders are instantiated per run, not literal agent-facing text.",
    "task_fields": [
      "task_id",
      "domain",
      "prediction_or_modeling_objective",
      "workspace_root",
      "starter_code_and_entry_points",
      "accessible_data_paths_and_descriptions",
      "training_validation_and_heldout_access_rules",
      "metric_name_and_optimization_direction",
      "public_baseline_value_or_how_to_measure_it",
      "task_specific_relative_gain_definition",
      "submission_path_and_format",
      "editable_files_and_protected_components",
      "step_token_time_and_compute_limits"
    ],
    "action_fields": [
      "serialized_current_action_registry",
      "runtime_action_serialization_and_completion_protocol"
    ],
    "guidance": "Task-specific collection/evaluation guidance described in Appendix D.1; no rendered guidance instances are synthesized by this export."
  },
  "interfaces": {
    "original": "Standard MLAgentBench actions, without MLToolBench diagnostics.",
    "mltoolbench": "The same base actions plus applicable MLToolBench diagnostic actions. Serialize the actual current registry and completion protocol."
  },
  "shared_limits": {
    "max_agent_turns": 50,
    "max_wall_seconds": 3600
  },
  "conditions": [
    {
      "condition_id": "eval_original_unguided",
      "stage": "evaluation",
      "models": [
        "Claude Sonnet 5",
        "DeepSeek-Coder-33B-Instruct",
        "Gemini 3.6 Flash",
        "Qwen2.5-Coder-14B",
        "Qwen3-8B",
        "Qwen3.5-35B-A3B"
      ],
      "task_split": [
        "id",
        "ood"
      ],
      "interface": "original",
      "guidance": false,
      "components": [
        "system.txt",
        "task_template.txt",
        "action_interface_template.txt",
        "interaction_history"
      ],
      "training_signal": null,
      "evaluation_rollouts_per_instance": 10
    },
    {
      "condition_id": "eval_original_guided",
      "stage": "evaluation",
      "models": [
        "Gemini 3.6 Flash"
      ],
      "task_split": [
        "id",
        "ood"
      ],
      "interface": "original",
      "guidance": true,
      "components": [
        "system.txt",
        "task_template.txt",
        "action_interface_template.txt",
        "task_specific_guidance",
        "interaction_history"
      ],
      "training_signal": null,
      "evaluation_rollouts_per_instance": 10
    },
    {
      "condition_id": "eval_mltoolbench_unguided",
      "stage": "evaluation",
      "models": [
        "Claude Sonnet 5",
        "DeepSeek-Coder-33B-Instruct",
        "Gemini 3.6 Flash",
        "Qwen2.5-Coder-14B",
        "Qwen3-8B",
        "Qwen3.5-35B-A3B"
      ],
      "task_split": [
        "id",
        "ood"
      ],
      "interface": "mltoolbench",
      "guidance": false,
      "components": [
        "system.txt",
        "task_template.txt",
        "action_interface_template.txt",
        "interaction_history"
      ],
      "training_signal": null,
      "evaluation_rollouts_per_instance": 10
    },
    {
      "condition_id": "eval_mltoolbench_guided",
      "stage": "evaluation",
      "models": [
        "Gemini 3.6 Flash"
      ],
      "task_split": [
        "id",
        "ood"
      ],
      "interface": "mltoolbench",
      "guidance": true,
      "components": [
        "system.txt",
        "task_template.txt",
        "action_interface_template.txt",
        "task_specific_guidance",
        "interaction_history"
      ],
      "training_signal": null,
      "evaluation_rollouts_per_instance": 10
    },
    {
      "condition_id": "sft_collection_original",
      "stage": "demonstration_collection",
      "models": [
        "Gemini 3.6 Flash"
      ],
      "task_split": [
        "train"
      ],
      "interface": "original",
      "guidance": false,
      "components": [
        "system.txt",
        "task_template.txt",
        "action_interface_template.txt",
        "interaction_history"
      ],
      "raw_rollouts_per_instance": 100,
      "student_input_transform": "Remove collection-time guidance; retain task, registry, actual actions and observations. Loss only on assistant-generated tokens.",
      "student_backbones": [
        "Qwen3-8B",
        "Qwen3.5-35B-A3B"
      ],
      "adaptation": "Full SFT"
    },
    {
      "condition_id": "sft_collection_mltoolbench",
      "stage": "demonstration_collection",
      "models": [
        "Gemini 3.6 Flash"
      ],
      "task_split": [
        "train"
      ],
      "interface": "mltoolbench",
      "guidance": true,
      "components": [
        "system.txt",
        "task_template.txt",
        "action_interface_template.txt",
        "task_specific_guidance",
        "interaction_history"
      ],
      "raw_rollouts_per_instance": 100,
      "student_input_transform": "Remove collection-time guidance; retain task, registry, actual actions and observations. Loss only on assistant-generated tokens.",
      "student_backbones": [
        "Qwen3-8B",
        "Qwen3.5-35B-A3B"
      ],
      "adaptation": "Full SFT"
    },
    {
      "condition_id": "rl_outcome_only",
      "stage": "reinforcement_learning",
      "models": [
        "Qwen3-8B",
        "Qwen3.5-35B-A3B"
      ],
      "task_split": [
        "train"
      ],
      "interface": "mltoolbench",
      "guidance": false,
      "components": [
        "system.txt",
        "task_template.txt",
        "action_interface_template.txt",
        "interaction_history"
      ],
      "initialization": "Corresponding tool-enabled Full SFT checkpoint",
      "updates": 100,
      "rollout_batch": {
        "tasks": 8,
        "rollouts_per_task": 8
      },
      "training_signal": "outcome_only",
      "actor_prompt_shared_with": [
        "rl_outcome_only",
        "rl_tips",
        "rl_spice"
      ],
      "privileged_context_visible_to_actor": false
    },
    {
      "condition_id": "rl_tips",
      "stage": "reinforcement_learning",
      "models": [
        "Qwen3-8B",
        "Qwen3.5-35B-A3B"
      ],
      "task_split": [
        "train"
      ],
      "interface": "mltoolbench",
      "guidance": false,
      "components": [
        "system.txt",
        "task_template.txt",
        "action_interface_template.txt",
        "interaction_history"
      ],
      "initialization": "Corresponding tool-enabled Full SFT checkpoint",
      "updates": 100,
      "rollout_batch": {
        "tasks": 8,
        "rollouts_per_task": 8
      },
      "training_signal": "tips",
      "actor_prompt_shared_with": [
        "rl_outcome_only",
        "rl_tips",
        "rl_spice"
      ],
      "privileged_context_visible_to_actor": false
    },
    {
      "condition_id": "rl_spice",
      "stage": "reinforcement_learning",
      "models": [
        "Qwen3-8B",
        "Qwen3.5-35B-A3B"
      ],
      "task_split": [
        "train"
      ],
      "interface": "mltoolbench",
      "guidance": false,
      "components": [
        "system.txt",
        "task_template.txt",
        "action_interface_template.txt",
        "interaction_history"
      ],
      "initialization": "Corresponding tool-enabled Full SFT checkpoint",
      "updates": 100,
      "rollout_batch": {
        "tasks": 8,
        "rollouts_per_task": 8
      },
      "training_signal": "spice",
      "actor_prompt_shared_with": [
        "rl_outcome_only",
        "rl_tips",
        "rl_spice"
      ],
      "privileged_context_visible_to_actor": false
    }
  ],
  "unarchived_execution_fields": [
    "per-run rendered task/guidance/registry/history",
    "runner revision and run-to-condition mapping",
    "exact checkpoint revisions and per-model evaluation decoding settings"
  ],
  "model_identifiers": {
    "Gemini 3.6 Flash": "gemini-3.6-flash",
    "Claude Sonnet 5": "claude-sonnet-5",
    "Qwen2.5-Coder-14B": "Qwen/Qwen2.5-Coder-14B",
    "DeepSeek-Coder-33B-Instruct": "deepseek-ai/deepseek-coder-33b-instruct",
    "Qwen3-8B": "Qwen/Qwen3-8B",
    "Qwen3.5-35B-A3B": "Qwen/Qwen3.5-35B-A3B"
  },
  "main_table_model_conditions": [
    {
      "model": "Gemini 3.6 Flash",
      "training": "Unadapted",
      "evaluation_prompt_conditions": [
        "eval_original_unguided",
        "eval_mltoolbench_unguided"
      ]
    },
    {
      "model": "Claude Sonnet 5",
      "training": "Unadapted",
      "evaluation_prompt_conditions": [
        "eval_original_unguided",
        "eval_mltoolbench_unguided"
      ]
    },
    {
      "model": "Qwen2.5-Coder-14B",
      "training": "Unadapted",
      "evaluation_prompt_conditions": [
        "eval_original_unguided",
        "eval_mltoolbench_unguided"
      ]
    },
    {
      "model": "DeepSeek-Coder-33B-Instruct",
      "training": "Unadapted",
      "evaluation_prompt_conditions": [
        "eval_original_unguided",
        "eval_mltoolbench_unguided"
      ]
    },
    {
      "model": "Qwen3-8B",
      "training": "Unadapted",
      "evaluation_prompt_conditions": [
        "eval_original_unguided",
        "eval_mltoolbench_unguided"
      ]
    },
    {
      "model": "Qwen3.5-35B-A3B",
      "training": "Unadapted",
      "evaluation_prompt_conditions": [
        "eval_original_unguided",
        "eval_mltoolbench_unguided"
      ]
    },
    {
      "model": "Qwen3-8B",
      "training": "Full SFT",
      "evaluation_prompt_conditions": [
        "eval_original_unguided",
        "eval_mltoolbench_unguided"
      ]
    },
    {
      "model": "Qwen3-8B",
      "training": "SFT + RL (SPICE)",
      "evaluation_prompt_conditions": [
        "eval_original_unguided",
        "eval_mltoolbench_unguided"
      ]
    },
    {
      "model": "Qwen3.5-35B-A3B",
      "training": "Full SFT",
      "evaluation_prompt_conditions": [
        "eval_original_unguided",
        "eval_mltoolbench_unguided"
      ]
    },
    {
      "model": "Qwen3.5-35B-A3B",
      "training": "SFT + RL (SPICE)",
      "evaluation_prompt_conditions": [
        "eval_original_unguided",
        "eval_mltoolbench_unguided"
      ]
    }
  ],
  "guided_evaluation_information": "Author-confirmed: core solution ideas, not full solution information; environment feedback removed. Solution-informed reference condition, not information-matched unguided evaluation."
}


==> prompts/action_interface_template.txt <==
The current action registry is supplied below. It is the complete
set of actions available in this run.

{serialized_current_action_registry}

Use this interaction format:
{runtime_action_serialization_and_completion_protocol}

Tool results are supplied by the environment after an action.
Do not write a tool result as though it were an observed response.


==> prompts/system.txt <==
You are an ML development agent working in an executable workspace. Improve the supplied starter solution for the stated task within the available budget and produce the required submission artifact.

Use only the actions exposed in the current tool registry. Follow their names, argument schemas, and response protocol exactly. Do not invent an action or fabricate its observation. After issuing an action, use the environment's returned result to determine the next step.

You may inspect files, edit permitted code, and execute experiments through available actions. Keep changes within the task's editable workspace. Preserve the evaluation protocol and respect the stated data-access and resource constraints.

Report measured results with their metric and split. Distinguish observations from hypotheses and successful execution from achievement of the task criterion. Base the final report on artifacts and results that actually exist. When the budget is exhausted or the task is complete, use the registered completion action and identify the submission artifact and any unresolved execution issue.


==> prompts/task_template.txt <==
TASK ID: {task_id}
TASK DOMAIN: {domain}
OBJECTIVE: {prediction_or_modeling_objective}
WORKSPACE: {workspace_root}
STARTER FILES: {starter_code_and_entry_points}
DATA: {accessible_data_paths_and_descriptions}
SPLIT POLICY: {training_validation_and_heldout_access_rules}
METRIC: {metric_name_and_optimization_direction}
BASELINE: {public_baseline_value_or_how_to_measure_it}
SUCCESS RULE: {task_specific_relative_gain_definition}
REQUIRED ARTIFACT: {submission_path_and_format}
EDIT CONSTRAINTS: {editable_files_and_protected_components}
RESOURCE BUDGET: {step_token_time_and_compute_limits}

Complete the task using the registered actions. The final held-out
assessment is performed by the evaluator under the split policy.


==> task_manifest.json <==
{
  "title": "MLToolBench active 80/25/10 task manifest",
  "version": "manifest-v1",
  "date": "2026-09-23",
  "purpose": "Author confirmed on 2026-09-25 that these 115 instances are the task suite used in the current paper.",
  "source_policy": "Public source definitions are linked. Instance configurations are MLToolBench adaptations, not unchanged upstream benchmark tasks.",
  "domains": [
    "CV",
    "NLP",
    "Tabular",
    "Time series",
    "Graph"
  ],
  "counts": {
    "train": 80,
    "id": 25,
    "ood": 10
  },
  "templates": [
    {
      "family_id": "cv-cifar10",
      "domain": "CV",
      "dataset": "CIFAR-10",
      "source_task_id": "cifar10",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/cifar10/scripts/research_problem.txt",
      "goal": "Improve 10-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs; AdamW; same fixed evaluator",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "conditions": [
        [
          "healthy",
          {
            "normalization": "train_statistics",
            "augmentation": "crop_flip"
          },
          "Check whether preprocessing already matches the image statistics."
        ],
        [
          "input_scale",
          {
            "divide_uint8_by_255": false,
            "normalize": false
          },
          "Inspect pixel ranges and actual preprocessor output before changing the model."
        ],
        [
          "rare_class_sampling",
          {
            "train_only_max_to_min_class_ratio": 8,
            "minority_classes": 3
          },
          "Inspect training class counts and per-class validation performance."
        ],
        [
          "overaggressive_crop",
          {
            "random_resized_crop_scale": [
              0.1,
              0.25
            ],
            "output_size": 32
          },
          "Inspect transformed samples for lost object content."
        ]
      ],
      "diagnostic_checks": [
        "channel range/statistics",
        "class counts",
        "transformed image preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "cv-cifar100",
      "domain": "CV",
      "dataset": "CIFAR-100",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve 100-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small residual CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 10000,
        "max_public_val_examples": 2000,
        "max_hidden_examples": 2000
      },
      "conditions": [
        [
          "healthy",
          {
            "normalization": "train_statistics",
            "augmentation": "crop_flip"
          },
          "Inspect class counts and learning curves before intervention."
        ],
        [
          "normalization_scale",
          {
            "channel_std_multiplier": 0.1
          },
          "Check the scale of tensors reaching the model."
        ],
        [
          "rare_class_sampling",
          {
            "train_only_max_to_min_class_ratio": 6,
            "minority_classes": 20
          },
          "Compare class coverage and confusion patterns."
        ],
        [
          "overaggressive_erasing",
          {
            "erasing_probability": 0.9,
            "erased_area_fraction": [
              0.5,
              0.7
            ]
          },
          "Inspect augmentation outputs instead of assuming stronger augmentation helps."
        ]
      ],
      "diagnostic_checks": [
        "input tensor statistics",
        "class frequency",
        "augmentation preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "cv-fashion",
      "domain": "CV",
      "dataset": "Fashion-MNIST",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve clothing-image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "conditions": [
        [
          "healthy",
          {
            "image_size": 28,
            "normalization": "train_statistics"
          },
          "Establish normal data and gradient statistics."
        ],
        [
          "contrast_scale",
          {
            "post_tensor_intensity_multiplier": 0.05
          },
          "Measure grayscale dynamic range and gradients."
        ],
        [
          "excessive_shear",
          {
            "random_affine_shear_degrees": 60
          },
          "Inspect whether augmentation destroys garment shape."
        ],
        [
          "excessive_regularization",
          {
            "dropout": 0.85
          },
          "Inspect train/validation loss and activation dropout before increasing model size."
        ]
      ],
      "diagnostic_checks": [
        "image statistics",
        "transformed examples",
        "training curves"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "cv-tgs",
      "domain": "CV",
      "dataset": "TGS Salt",
      "source_task_id": "tgs-salt-identification-challenge",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/tgs-salt-identification-challenge/description.md",
      "goal": "Improve binary salt-mask segmentation",
      "primary_metric": "iou_threshold_precision",
      "metric_direction": "higher",
      "starter": "Tiny U-Net; fixed 96×96 inputs; 5 epochs",
      "size_limits": {
        "max_fit_examples": 2000,
        "max_public_val_examples": 400,
        "max_hidden_examples": 400
      },
      "conditions": [
        [
          "healthy",
          {
            "mask_resize": "nearest",
            "positive_weight": 1.0,
            "prediction_threshold": 0.5
          },
          "Check foreground prevalence and mask alignment."
        ],
        [
          "soft_mask_resize",
          {
            "mask_resize": "bilinear",
            "train_masks_thresholded": false
          },
          "Inspect intermediate mask values and boundaries."
        ],
        [
          "wrong_positive_weight",
          {
            "positive_weight": 0.05
          },
          "Compare false negatives against foreground frequency."
        ],
        [
          "overconservative_threshold",
          {
            "prediction_threshold": 0.95
          },
          "Inspect probability histograms and validation threshold sensitivity."
        ]
      ],
      "diagnostic_checks": [
        "mask values/alignment",
        "foreground counts",
        "probability histogram"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "nlp-imdb",
      "domain": "NLP",
      "dataset": "IMDb",
      "source_task_id": "imdb",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/imdb/scripts/research_problem.txt",
      "goal": "Improve binary review sentiment classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Cached DistilBERT; 2 epochs; maximum correct context 256",
      "size_limits": {
        "max_fit_examples": 4000,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "conditions": [
        [
          "healthy",
          {
            "max_length": 256,
            "pooling": "masked"
          },
          "Check review lengths and error examples."
        ],
        [
          "short_context",
          {
            "max_length": 32,
            "truncation_side": "right"
          },
          "Compare retained token coverage and error rate by review length."
        ],
        [
          "unmasked_pooling",
          {
            "pooling": "mean_including_padding",
            "pad_to_length": 256
          },
          "Inspect padding ratio and pooled representations."
        ],
        [
          "class_imbalance",
          {
            "train_only_max_to_min_class_ratio": 6
          },
          "Inspect class distribution and classwise accuracy."
        ]
      ],
      "diagnostic_checks": [
        "token lengths",
        "attention/padding mask",
        "classwise errors"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "nlp-spooky",
      "domain": "NLP",
      "dataset": "Spooky Author Identification",
      "source_task_id": "spooky-author-identification",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/spooky-author-identification/description.md",
      "goal": "Predict author probabilities for text passages",
      "primary_metric": "multiclass_log_loss",
      "metric_direction": "lower",
      "starter": "TF-IDF + logistic regression",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1500,
        "max_hidden_examples": 1500
      },
      "conditions": [
        [
          "healthy",
          {
            "word_ngram_range": [
              1,
              2
            ],
            "max_features": 20000
          },
          "Check vocabulary coverage and probability calibration."
        ],
        [
          "vocabulary_bottleneck",
          {
            "max_features": 100,
            "min_df": 0.1
          },
          "Measure retained vocabulary and zero-vector frequency."
        ],
        [
          "short_context",
          {
            "first_n_words": 12
          },
          "Inspect lost stylistic features and length-stratified errors."
        ],
        [
          "overconfident_probabilities",
          {
            "probability_temperature": 0.2
          },
          "Compare confidence with correctness; keep valid probability outputs."
        ]
      ],
      "diagnostic_checks": [
        "vocabulary coverage",
        "text length",
        "probability calibration"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "nlp-feedback",
      "domain": "NLP",
      "dataset": "Feedback Prize: English Language Learning",
      "source_task_id": "feedback",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/feedback/env/data_description.txt",
      "goal": "Predict six essay-quality scores",
      "primary_metric": "mcrmse",
      "metric_direction": "lower",
      "starter": "TF-IDF + multi-output Ridge",
      "size_limits": {
        "max_fit_examples": 1800,
        "max_public_val_examples": 350,
        "max_hidden_examples": 350
      },
      "conditions": [
        [
          "healthy",
          {
            "max_features": 15000,
            "target_transform": "identity"
          },
          "Inspect all six target ranges and residuals."
        ],
        [
          "short_context",
          {
            "first_n_words": 40
          },
          "Compare full essay length with retained content."
        ],
        [
          "missing_target_inverse",
          {
            "target_transform": "zscore",
            "apply_inverse_at_predict": false
          },
          "Compare output range with the original target units."
        ],
        [
          "excessive_regularization",
          {
            "ridge_alpha": 10000.0
          },
          "Inspect underfitting and per-target residuals."
        ]
      ],
      "diagnostic_checks": [
        "length distribution",
        "target/output scale",
        "residuals per target"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "nlp-textnorm",
      "domain": "NLP",
      "dataset": "English Text Normalization",
      "source_task_id": "text-normalization-challenge-english-language",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/text-normalization-challenge-english-language/description.md",
      "goal": "Normalize written tokens to spoken forms",
      "primary_metric": "token_exact_match_accuracy",
      "metric_direction": "higher",
      "starter": "Training dictionary plus editable type-specific normalizers",
      "size_limits": {
        "max_fit_examples": 30000,
        "max_public_val_examples": 5000,
        "max_hidden_examples": 5000
      },
      "conditions": [
        [
          "healthy",
          {
            "lookup": "case_sensitive",
            "context_window": 2
          },
          "Measure identity-token and non-identity-token performance separately."
        ],
        [
          "case_collapse",
          {
            "lookup": "lowercase_all_tokens"
          },
          "Inspect normalization collisions caused by case folding."
        ],
        [
          "lost_sentence_context",
          {
            "context_window": 0
          },
          "Compare context-sensitive number/date errors."
        ],
        [
          "rare_type_undersampling",
          {
            "retain_fraction_non_identity_train": 0.15
          },
          "Inspect type coverage using training annotations; test types are not supplied."
        ]
      ],
      "diagnostic_checks": [
        "token/type coverage",
        "context alignment",
        "case collisions"
      ],
      "data_split_policy": "sentence_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "tab-house",
      "domain": "Tabular",
      "dataset": "House Prices",
      "source_task_id": "house-price",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/house-price/scripts/research_problem.txt",
      "goal": "Improve house-price regression",
      "primary_metric": "mae",
      "metric_direction": "lower",
      "starter": "Numeric + categorical preprocessing; histogram gradient boosting",
      "size_limits": {
        "max_fit_examples": 600,
        "max_public_val_examples": 120,
        "max_hidden_examples": 120
      },
      "conditions": [
        [
          "healthy",
          {
            "numeric_imputation": "median",
            "categorical_encoding": "one_hot"
          },
          "Check skew and validation residuals."
        ],
        [
          "zero_imputation",
          {
            "numeric_imputation": "zero",
            "synthetic_train_mcar_fraction": 0.2
          },
          "Distinguish structural zeros from missing values."
        ],
        [
          "integer_category_encoding",
          {
            "categorical_encoding": "ordinal_arbitrary"
          },
          "Inspect low-cardinality nominal features and ordering assumptions."
        ],
        [
          "missing_target_inverse",
          {
            "target_transform": "log1p",
            "apply_expm1_at_predict": false
          },
          "Check that predictions are returned in price units."
        ]
      ],
      "diagnostic_checks": [
        "missingness/schema",
        "category semantics",
        "target/output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "tab-spaceship",
      "domain": "Tabular",
      "dataset": "Spaceship Titanic",
      "source_task_id": "spaceship-titanic",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/spaceship-titanic/scripts/research_problem.txt",
      "goal": "Predict passenger transport status",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Group-aware split; one-hot encoding + gradient boosting",
      "size_limits": {
        "max_fit_examples": 3500,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "conditions": [
        [
          "healthy",
          {
            "unknown_category": "ignore",
            "numeric_imputation": "median"
          },
          "Inspect missingness and group composition without altering the fixed split."
        ],
        [
          "numeric_missing_sentinel",
          {
            "numeric_imputation_value": -999
          },
          "Inspect artificial extreme values introduced by imputation."
        ],
        [
          "categorical_missing_collision",
          {
            "missing_category_code": "same_as_most_frequent"
          },
          "Check missing category handling and feature distributions."
        ],
        [
          "column_order_mismatch",
          {
            "inference_feature_order": "reverse_encoded_columns"
          },
          "Compare fitted feature names with inference column order; shapes remain valid."
        ]
      ],
      "diagnostic_checks": [
        "group/schema checks",
        "missingness",
        "feature order"
      ],
      "data_split_policy": "passenger_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "tab-titanic",
      "domain": "Tabular",
      "dataset": "Titanic",
      "source_task_id": "titanic",
      "source_url": "https://github.com/MLE-Dojo/MLE-Dojo/blob/667a8fd0e959eb47f140ce7e621f831fdb55e5dd/prepare/dsbench.json",
      "goal": "Predict passenger survival",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Logistic regression with mixed-type preprocessing",
      "size_limits": {
        "max_fit_examples": 350,
        "max_public_val_examples": 60,
        "max_hidden_examples": 60
      },
      "conditions": [
        [
          "healthy",
          {
            "numeric_scaling": "standard",
            "imputation": "median"
          },
          "Inspect split uncertainty and compare a majority baseline."
        ],
        [
          "unscaled_features",
          {
            "numeric_scaling": "none"
          },
          "Inspect feature magnitudes and optimization convergence."
        ],
        [
          "missingness_sentinel",
          {
            "age_imputation_value": 999
          },
          "Inspect impossible numerical values after preprocessing."
        ],
        [
          "excessive_regularization",
          {
            "logistic_C": 0.0001
          },
          "Compare fitted coefficients and training/validation performance."
        ]
      ],
      "diagnostic_checks": [
        "feature range",
        "missingness",
        "learning curve"
      ],
      "data_split_policy": "family_ticket_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "tab-nomad",
      "domain": "Tabular",
      "dataset": "NOMAD 2018",
      "source_task_id": "nomad2018-predict-transparent-conductors",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/nomad2018-predict-transparent-conductors/description.md",
      "goal": "Predict formation energy and bandgap",
      "primary_metric": "mean_target_rmsle",
      "metric_direction": "lower",
      "starter": "Two-target boosted-tree regressor on supplied material descriptors",
      "size_limits": {
        "max_fit_examples": 1000,
        "max_public_val_examples": 180,
        "max_hidden_examples": 180
      },
      "conditions": [
        [
          "healthy",
          {
            "target_transform": "log1p",
            "inverse": "expm1"
          },
          "Inspect descriptors, units and both targets separately."
        ],
        [
          "missing_target_inverse",
          {
            "target_transform": "log1p",
            "inverse": "none"
          },
          "Compare output units to target units."
        ],
        [
          "descriptor_scaling",
          {
            "starter": "two_layer_mlp",
            "scale_selected_numeric_columns": 1000
          },
          "Inspect magnitudes and optimization stability."
        ],
        [
          "overstrong_regularization",
          {
            "max_tree_depth": 1,
            "n_estimators": 5
          },
          "Inspect underfit residuals instead of assuming the physical descriptors are unusable."
        ]
      ],
      "diagnostic_checks": [
        "descriptor ranges",
        "target-wise residuals",
        "output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "ts-etth-forecast",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps from a 96-step multivariate history",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small DLinear; 5 epochs; fixed forecast interface",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "conditions": [
        [
          "healthy",
          {
            "lookback": 96,
            "horizon": 96,
            "normalization": "train_only_per_channel"
          },
          "Inspect seasonality and channel scales."
        ],
        [
          "global_scaler",
          {
            "normalization": "one_global_mean_std"
          },
          "Compare individual channel magnitudes and errors."
        ],
        [
          "output_channel_permutation",
          {
            "prediction_channel_order": "reverse"
          },
          "Check output channel names against target channels."
        ],
        [
          "unnecessarily_short_context",
          {
            "effective_lookback": 12,
            "public_interface_lookback": 96
          },
          "Inspect periodicity before selecting context length."
        ]
      ],
      "diagnostic_checks": [
        "time/channel alignment",
        "scale statistics",
        "autocorrelation"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "ts-weather",
      "domain": "Time series",
      "dataset": "Weather",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps of weather channels",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small linear/MLP forecaster; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "conditions": [
        [
          "healthy",
          {
            "lookback": 96,
            "horizon": 96,
            "normalization": "train_only_per_channel"
          },
          "Inspect sampling intervals and per-channel residuals."
        ],
        [
          "global_scaler",
          {
            "normalization": "one_global_mean_std"
          },
          "Identify channels dominating the loss."
        ],
        [
          "output_channel_permutation",
          {
            "prediction_channel_order": "reverse"
          },
          "Verify output/target channel alignment."
        ],
        [
          "excessive_regularization",
          {
            "dropout": 0.85
          },
          "Inspect train/validation curves for underfitting."
        ]
      ],
      "diagnostic_checks": [
        "timestamps/channel order",
        "per-channel scale",
        "training curves"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "ts-etth-impute",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-imputation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-imputation/task_description.md",
      "goal": "Reconstruct masked entries in 96-step windows",
      "primary_metric": "masked_mse",
      "metric_direction": "lower",
      "starter": "Mask-aware temporal MLP; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "conditions": [
        [
          "healthy",
          {
            "mask_rate": 0.25,
            "loss_region": "masked",
            "pass_observation_mask": true
          },
          "Check missingness patterns and loss masks."
        ],
        [
          "wrong_loss_region",
          {
            "mask_rate": 0.25,
            "loss_region": "observed"
          },
          "Compare optimized loss positions with evaluator positions."
        ],
        [
          "missing_mask_input",
          {
            "mask_rate": 0.25,
            "pass_observation_mask": false
          },
          "Distinguish observed zeros from missing values."
        ],
        [
          "global_scaler",
          {
            "mask_rate": 0.25,
            "normalization": "one_global_mean_std"
          },
          "Inspect channel scales and masked reconstruction errors."
        ]
      ],
      "diagnostic_checks": [
        "mask coverage",
        "loss/evaluation masks",
        "channel statistics"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "ts-ventilator",
      "domain": "Time series",
      "dataset": "Ventilator Pressure",
      "source_task_id": "ventilator-pressure-prediction",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/ventilator-pressure-prediction/description.md",
      "goal": "Predict pressure within a breath",
      "primary_metric": "inspiratory_mae",
      "metric_direction": "lower",
      "starter": "Small GRU/temporal CNN; 5 epochs",
      "size_limits": {
        "max_fit_breaths": 2000,
        "max_public_val_breaths": 300,
        "max_hidden_breaths": 300
      },
      "conditions": [
        [
          "healthy",
          {
            "loss_region": "u_out_zero",
            "time_order": "ascending"
          },
          "Inspect breath grouping and phase-specific errors."
        ],
        [
          "wrong_loss_region",
          {
            "loss_region": "u_out_one"
          },
          "Check whether training optimizes the scored inspiratory phase."
        ],
        [
          "time_order_reversal",
          {
            "feature_order_within_breath": "descending",
            "target_order": "ascending"
          },
          "Compare feature timestamps with target order."
        ],
        [
          "missing_group_resets",
          {
            "state_reset_between_breaths": false
          },
          "Inspect hidden-state carryover between unrelated breaths."
        ]
      ],
      "diagnostic_checks": [
        "breath grouping",
        "timestamp alignment",
        "phase/loss mask"
      ],
      "data_split_policy": "breath_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "graph-cora",
      "domain": "Graph",
      "dataset": "Cora",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full Cora",
        "supervised_label_budget": 600
      },
      "conditions": [
        [
          "healthy",
          {
            "feature_normalization": "row",
            "layers": 2,
            "dropout": 0.5
          },
          "Inspect graph structure, feature scale and split label masks."
        ],
        [
          "feature_scale",
          {
            "feature_multiplier": 100
          },
          "Measure node-feature and activation magnitudes."
        ],
        [
          "oversmoothing",
          {
            "layers": 8,
            "residual": false
          },
          "Inspect representation similarity as depth increases."
        ],
        [
          "excessive_regularization",
          {
            "dropout": 0.9
          },
          "Inspect convergence and feature sparsity."
        ]
      ],
      "diagnostic_checks": [
        "feature sparsity/scale",
        "graph statistics",
        "layerwise representations"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "graph-citeseer",
      "domain": "Graph",
      "dataset": "CiteSeer",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full CiteSeer",
        "supervised_label_budget": 600
      },
      "conditions": [
        [
          "healthy",
          {
            "self_loops": true,
            "dropout": 0.5,
            "feature_normalization": "row"
          },
          "Inspect isolated nodes and sparse features."
        ],
        [
          "missing_self_information",
          {
            "self_loops": false,
            "residual": false
          },
          "Inspect isolated-node performance and retained self information."
        ],
        [
          "feature_scale",
          {
            "feature_multiplier": 100
          },
          "Inspect feature magnitudes and gradients."
        ],
        [
          "excessive_regularization",
          {
            "dropout": 0.9
          },
          "Compare training loss and node-level predictions."
        ]
      ],
      "diagnostic_checks": [
        "isolated nodes",
        "feature scale",
        "classwise errors"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "graph-arxiv",
      "domain": "Graph",
      "dataset": "ogbn-arxiv",
      "source_task_id": "ogbn-arxiv",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/ogbn-arxiv/scripts/research_problem.txt",
      "goal": "Improve paper-topic node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GraphSAGE; 5 epochs; capped neighbor sampling",
      "size_limits": {
        "max_train_seed_nodes": 5000,
        "max_public_val_seed_nodes": 1000,
        "max_hidden_seed_nodes": 1000,
        "max_sampled_nodes_per_batch": 20000
      },
      "conditions": [
        [
          "healthy",
          {
            "fanout": [
              10,
              5
            ],
            "feature_normalization": "train_statistics"
          },
          "Inspect feature scale and sampled neighborhood coverage."
        ],
        [
          "feature_scale",
          {
            "multiply_first_16_feature_columns": 1000
          },
          "Find disproportionate feature scales."
        ],
        [
          "undersampled_neighborhood",
          {
            "fanout": [
              1,
              1
            ]
          },
          "Compare neighborhood coverage and classwise errors."
        ],
        [
          "excessive_regularization",
          {
            "dropout": 0.9
          },
          "Inspect underfitting while holding graph/data split fixed."
        ]
      ],
      "diagnostic_checks": [
        "node feature statistics",
        "sampling coverage",
        "training curves"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "graph-clrs",
      "domain": "Graph",
      "dataset": "CLRS Floyd–Warshall",
      "source_task_id": "CLRS",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/CLRS/scripts/research_problem.txt",
      "goal": "Learn all-pairs shortest-path outputs",
      "primary_metric": "clrs_output_score",
      "metric_direction": "higher",
      "starter": "Small message-passing model; generated graphs with 8–16 nodes",
      "size_limits": {
        "max_train_graphs": 2000,
        "max_public_val_graphs": 200,
        "max_hidden_graphs": 200
      },
      "conditions": [
        [
          "healthy",
          {
            "node_count_range": [
              8,
              16
            ],
            "hint_time_offset": 0,
            "padding_mask": true
          },
          "Check graph-size coverage and trace alignment."
        ],
        [
          "hint_misalignment",
          {
            "hint_time_offset": 1
          },
          "Inspect alignment of intermediate algorithmic targets."
        ],
        [
          "padding_in_loss",
          {
            "padding_mask": false
          },
          "Compare actual-node masks with loss support."
        ],
        [
          "insufficient_message_rounds",
          {
            "message_rounds": 1
          },
          "Compare path lengths with effective computation depth."
        ]
      ],
      "diagnostic_checks": [
        "trace shapes/alignment",
        "graph-size masks",
        "path-length statistics"
      ],
      "data_split_policy": "generator_seed_disjoint",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    }
  ],
  "ood_templates": [
    {
      "family_id": "cv-aptos",
      "domain": "CV",
      "dataset": "APTOS 2019",
      "source_task_id": "aptos2019-blindness-detection",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/aptos2019-blindness-detection/description.md",
      "goal": "Grade diabetic retinopathy",
      "primary_metric": "quadratic_weighted_kappa",
      "metric_direction": "higher",
      "starter": "Cached small image encoder + trainable classification head; 128×128 images",
      "size_limits": {
        "max_fit_examples": 1800,
        "max_public_val_examples": 400,
        "max_hidden_examples": 400
      },
      "condition": {
        "name": "overaggressive_crop",
        "random_resized_crop_scale": [
          0.1,
          0.25
        ]
      },
      "diagnostic_checks": [
        "transformed image preview",
        "ordinal class frequencies"
      ],
      "ood_axis": "Unseen medical-image source and ordinal target",
      "data_split_policy": "patient_or_image_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "cv-rsna",
      "domain": "CV",
      "dataset": "RSNA Breast Cancer",
      "source_task_id": "rsna-breast-cancer-detection",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/rsna-breast-cancer-detection/description.md",
      "goal": "Predict mammogram cancer probability",
      "primary_metric": "probabilistic_f1",
      "metric_direction": "higher",
      "starter": "Predecoded 224×224 images; cached encoder; trainable head",
      "size_limits": {
        "max_fit_patients": 1500,
        "max_public_val_patients": 300,
        "max_hidden_patients": 300
      },
      "condition": {
        "name": "healthy",
        "correct_dicom_conversion": true,
        "patient_group_split": true
      },
      "diagnostic_checks": [
        "patient groups",
        "image intensities",
        "prevalence and probability reliability"
      ],
      "ood_axis": "Unseen mammography source and probabilistic-F1 metric",
      "data_split_policy": "patient_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "nlp-ai4code",
      "domain": "NLP",
      "dataset": "AI4Code",
      "source_task_id": "AI4Code",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/AI4Code/description.md",
      "goal": "Recover notebook cell order",
      "primary_metric": "kendall_tau",
      "metric_direction": "higher",
      "starter": "Frozen small text encoder + pairwise ordering head",
      "size_limits": {
        "max_fit_notebooks": 800,
        "max_public_val_notebooks": 150,
        "max_hidden_notebooks": 150,
        "max_cells_per_notebook": 64
      },
      "condition": {
        "name": "short_context",
        "max_cell_tokens": 16
      },
      "diagnostic_checks": [
        "cell types/order schema",
        "truncation coverage",
        "pairwise ordering errors"
      ],
      "ood_axis": "Unseen code-notebook source and ranking target",
      "data_split_policy": "notebook_lineage_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "nlp-babylm",
      "domain": "NLP",
      "dataset": "BabyLM",
      "source_task_id": "babylm",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/babylm/scripts/research_problem.txt",
      "goal": "Train a compact language model from scratch",
      "primary_metric": "perplexity",
      "metric_direction": "lower",
      "starter": "Fixed tokenizer; small decoder ≤20M parameters; max 3 epochs",
      "size_limits": {
        "max_fit_tokens": 1000000,
        "max_public_val_tokens": 50000,
        "max_hidden_tokens": 50000
      },
      "condition": {
        "name": "padding_in_loss",
        "exclude_padding_from_loss": false
      },
      "diagnostic_checks": [
        "packing boundaries",
        "attention/label mask",
        "token-level loss"
      ],
      "ood_axis": "Unseen language-modeling source and next-token target",
      "data_split_policy": "document_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "tab-california",
      "domain": "Tabular",
      "dataset": "California Housing",
      "source_task_id": "ml-missing-data-imputation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ml-missing-data-imputation/task_description.md",
      "goal": "Impute missing features while preserving predictive quality",
      "primary_metric": "masked_standardized_rmse",
      "metric_direction": "lower",
      "starter": "Mean imputer + fixed gradient-boosted downstream regressor",
      "size_limits": {
        "max_fit_examples": 3000,
        "max_public_val_examples": 800,
        "max_hidden_examples": 800
      },
      "condition": {
        "name": "global_mean_imputation",
        "mcar_rate": 0.2,
        "fill_value": "global_mean_across_features"
      },
      "diagnostic_checks": [
        "missingness",
        "feature scales/correlation",
        "downstream validation score"
      ],
      "ood_axis": "Unseen dataset and reconstruction target; downstream R² is secondary",
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "tab-breast-calibration",
      "domain": "Tabular",
      "dataset": "Breast Cancer Wisconsin",
      "source_task_id": "ml-calibration",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ml-calibration/task_description.md",
      "goal": "Calibrate probabilities from a fixed SVM",
      "primary_metric": "negative_log_likelihood",
      "metric_direction": "lower",
      "starter": "Fixed SVM; editable post-hoc probability mapping",
      "size_limits": {
        "max_base_fit_examples": 280,
        "max_calibration_examples": 100,
        "max_public_val_examples": 80,
        "max_hidden_examples": 80
      },
      "condition": {
        "name": "overconfident_probabilities",
        "probability_temperature": 0.2
      },
      "diagnostic_checks": [
        "reliability curve",
        "confidence/correctness",
        "calibration split separation"
      ],
      "ood_axis": "Unseen clinical tabular source and calibration target",
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "ts-ecl",
      "domain": "Time series",
      "dataset": "ECL",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast future electricity consumption",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Channel-independent linear/MLP forecaster; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400,
        "max_channels": 32
      },
      "condition": {
        "name": "global_scaler",
        "normalization": "one_global_mean_std",
        "lookback": 96,
        "horizon": 96
      },
      "diagnostic_checks": [
        "channel scales",
        "time alignment",
        "seasonality"
      ],
      "ood_axis": "Unseen electricity-consumption source; forecasting target retained",
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "ts-crypto",
      "domain": "Time series",
      "dataset": "G-Research Crypto",
      "source_task_id": "g-research-crypto-forecasting",
      "source_url": "https://www.kaggle.com/competitions/g-research-crypto-forecasting",
      "goal": "Predict short-term cryptocurrency returns",
      "primary_metric": "asset_weighted_pearson",
      "metric_direction": "higher",
      "starter": "Lag-feature histogram gradient boosting; no future features",
      "size_limits": {
        "max_fit_rows": 40000,
        "max_public_val_rows": 8000,
        "max_hidden_rows": 8000
      },
      "condition": {
        "name": "healthy",
        "lag_features": "strictly_past",
        "official_asset_weights": true
      },
      "diagnostic_checks": [
        "missing timestamps",
        "asset weights",
        "feature time boundaries"
      ],
      "ood_axis": "Unseen financial source and weighted-correlation objective",
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "graph-bbbp",
      "domain": "Graph",
      "dataset": "MoleculeNet BBBP",
      "source_task_id": "ai4sci-mol-property-prediction",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ai4sci-mol-property-prediction/task_description.md",
      "goal": "Predict blood-brain barrier penetration from molecular graphs",
      "primary_metric": "roc_auc",
      "metric_direction": "higher",
      "starter": "Small 2D GIN; 20 epochs; no 3D conformer generation",
      "size_limits": {
        "max_fit_molecules": 1200,
        "max_public_val_molecules": 200,
        "max_hidden_molecules": 300
      },
      "condition": {
        "name": "missing_bond_features",
        "use_bond_features": false
      },
      "diagnostic_checks": [
        "atom/bond schema",
        "scaffold groups",
        "label prevalence"
      ],
      "ood_axis": "Unseen molecular graphs and graph-level property prediction",
      "data_split_policy": "molecular_scaffold_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    },
    {
      "family_id": "graph-bace",
      "domain": "Graph",
      "dataset": "MoleculeNet BACE",
      "source_task_id": "ai4sci-mol-property-prediction",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ai4sci-mol-property-prediction/task_description.md",
      "goal": "Predict beta-secretase inhibition from molecular graphs",
      "primary_metric": "roc_auc",
      "metric_direction": "higher",
      "starter": "Small graph pooling classifier; 20 epochs",
      "size_limits": {
        "max_fit_molecules": 900,
        "max_public_val_molecules": 200,
        "max_hidden_molecules": 250
      },
      "condition": {
        "name": "padding_in_pooling",
        "masked_pooling": false
      },
      "diagnostic_checks": [
        "graph-size/padding mask",
        "scaffold groups",
        "size-stratified errors"
      ],
      "ood_axis": "Unseen molecular source and graph-level property prediction",
      "data_split_policy": "molecular_scaffold_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol."
    }
  ],
  "global_protocol": {
    "rollout_budget": {
      "max_agent_turns": 50,
      "max_total_wall_seconds": 3600,
      "reserve_final_verification_seconds": 600,
      "scope": "Each assistant action-observation turn counts, including diagnostics. Whole rollout including final scoring must fit 3600 seconds; stop new experiments at 3000 seconds.",
      "task_hardware": "One 24GB GPU, 8 CPU cores, 32GB RAM; data/models cached before timing.",
      "pilot_target": "One baseline train-and-validate command ≤180 seconds; profile before freezing."
    },
    "data_policy": {
      "tabular_and_iid": "Use only released labeled data. Stable hash-based, group-aware meta-train/meta-ID pools (60/40) first; then split each pool into model-fit/public-validation/hidden-test (70/15/15), respecting source groups. Sample caps are upper limits, not guaranteed counts. Stratify only where compatible with grouping.",
      "classification_minimums": "Require both classes in binary val/test; require target classes represented where metric needs them. If group split fails, deterministic retry on split seed before any agent evaluation; record chosen seed.",
      "time_series": "Chronological outer blocks: first 60% meta-train, last 40% meta-ID for training sources. Use chronological 70/15/15 inner blocks and discard windows crossing boundaries; embargo at least lookback+horizon. ETTh1 forecasting and imputation use the same outer block boundary. Official timestamp granularity is preserved.",
      "node_graphs": "Shared graph topology and unlabeled features may remain visible under a transductive ID protocol; supervised label pools for meta-train and meta-ID are disjoint. Each pool has separate fit/validation/hidden labels. Never call this unseen-graph transfer. For ogbn-arxiv respect chronological label-pool construction; do not expose future labels.",
      "clrs": "Generate disjoint graph samples via recorded seeds. Train and ID use the same graph-size range and algorithm; hidden test graphs are freshly generated from their registered seed.",
      "ood": "All ten OOD source/target settings are excluded from tool-construction rollouts, SFT data, RL rollouts and the privileged-solution bank.",
      "repeated_conditions": "Several conditions may reuse a source pool; they are separate task configurations, not independent datasets. Aggregate uncertainty by source/template as well as by task.",
      "hidden_labels": "Hidden labels/masks and grader cannot be inspected or modified by the agent; diagnostics access training/public-validation evidence only.",
      "caps_and_preparation": "Apply caps deterministically using only fit-pool metadata; no selection by hidden scores. Cache weights and decode data before timing; recomputation after actor edits still counts toward the rollout budget.",
      "ecl_channel_subset": "Choose 32 channel IDs by a fixed seeded hash before any agent run; fit scaling only on the model-fit time block.",
      "crypto_panel": "Use synchronized contiguous timestamp blocks with all available official assets; do not randomly split individual asset rows. Preserve asset weights and purge overlapping target horizons at split boundaries.",
      "calibration": "For the Wisconsin calibration task, allocate mutually disjoint base-fit, calibration, public-validation and hidden-test examples; never fit calibration on either evaluation partition."
    },
    "construction_policy": {
      "healthy_control": "20/80 training tasks and 5/25 ID tasks are healthy controls; 2/10 OOD tasks are healthy. Correct diagnosis may be to keep a component unchanged. No reward for number of tool calls.",
      "editable_region": "Preprocessing, learner, loss and inference adapter are editable; raw data version, split assignment, hidden evaluator and time budget are fixed.",
      "fault_visibility": "Do not include descriptive condition IDs or author fault metadata in the actor prompt. Tools expose measured evidence, not the required repair.",
      "executable_baselines": "Starters must execute with finite metrics. The acceptance checklist is a protocol requirement; execution records are not included.",
      "source_adaptation": "Sample caps, shortened training, added editable preprocessing and injected faults are our adaptations. Original MLS-Bench fixed-pipeline rules are not claimed to be preserved."
    },
    "pilot_acceptance": {
      "before_freeze": [
        "Verify source access and license/terms for the actual dataset version.",
        "Prepare deterministic data and split hashes; ensure no train/ID/OOD supervised-label overlap.",
        "Run starter three times on fixed seeds to profile time, variability and validity.",
        "Run an author reference repair or improvement; ensure the task admits meaningful improvement within budget.",
        "Check diagnostic outputs are computed from permitted files and do not reveal hidden labels or prescribe the repair.",
        "Freeze all configs before collecting evaluation rollouts; never choose or discard tasks using evaluated-agent results."
      ],
      "status": "execution_records_not_supplied"
    },
    "rollouts": {
      "sft_collection": "100 rollouts × 80 training task configurations = 8000 raw demonstrations per collection condition; filter separately.",
      "evaluation_repeats": "10 evaluation rollouts per task from a fixed checkpoint yield 250 ID and 100 OOD runs per condition; these are not independent training seeds.",
      "cost_bound": "Upper bound: 8000 serial rollout-hours per SFT collection condition and 350 serial rollout-hours per model/tool evaluation condition. This is wall-time occupancy, not a measured GPU-hour or billing estimate."
    },
    "success_rule": {
      "definition": "Valid submission, finite final score m and baseline b, and direction*(m-b) > max(0.10*abs(b), 0.01), in task-evaluator metric units. Retain legal zero/negative scores; repair nonfinite baseline configurations.",
      "threshold": 0.1,
      "comparison": ">",
      "source": "Author confirmed manuscript and task test scripts take precedence on 2026-09-25.",
      "note": "The earlier proposed >=10% relative error-reduction rule is superseded and must not be used to reinterpret reported results.",
      "evaluator_artifacts_status": "Per-task executable evaluator versions and raw score records are not supplied in this manifest.",
      "extension_status": "Author confirmed delta=0.01 on 2026-09-25. Aggregate results were not independently recomputed from raw task scores.",
      "delta": 0.01
    }
  },
  "instances": [
    {
      "family_id": "cv-cifar10",
      "domain": "CV",
      "dataset": "CIFAR-10",
      "source_task_id": "cifar10",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/cifar10/scripts/research_problem.txt",
      "goal": "Improve 10-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs; AdamW; same fixed evaluator",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "diagnostic_checks": [
        "channel range/statistics",
        "class counts",
        "transformed image preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-01",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "normalization": "train_statistics",
        "augmentation": "crop_flip"
      },
      "diagnostic_rationale": "Check whether preprocessing already matches the image statistics.",
      "generation_seed": 10000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-001",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-cifar10",
      "domain": "CV",
      "dataset": "CIFAR-10",
      "source_task_id": "cifar10",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/cifar10/scripts/research_problem.txt",
      "goal": "Improve 10-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs; AdamW; same fixed evaluator",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "diagnostic_checks": [
        "channel range/statistics",
        "class counts",
        "transformed image preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-02",
      "split": "train",
      "condition_name": "input_scale",
      "construction": {
        "divide_uint8_by_255": false,
        "normalize": false
      },
      "diagnostic_rationale": "Inspect pixel ranges and actual preprocessor output before changing the model.",
      "generation_seed": 10001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-002",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-cifar10",
      "domain": "CV",
      "dataset": "CIFAR-10",
      "source_task_id": "cifar10",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/cifar10/scripts/research_problem.txt",
      "goal": "Improve 10-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs; AdamW; same fixed evaluator",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "diagnostic_checks": [
        "channel range/statistics",
        "class counts",
        "transformed image preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-03",
      "split": "train",
      "condition_name": "rare_class_sampling",
      "construction": {
        "train_only_max_to_min_class_ratio": 8,
        "minority_classes": 3
      },
      "diagnostic_rationale": "Inspect training class counts and per-class validation performance.",
      "generation_seed": 10002,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-003",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-cifar10",
      "domain": "CV",
      "dataset": "CIFAR-10",
      "source_task_id": "cifar10",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/cifar10/scripts/research_problem.txt",
      "goal": "Improve 10-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs; AdamW; same fixed evaluator",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "diagnostic_checks": [
        "channel range/statistics",
        "class counts",
        "transformed image preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-04",
      "split": "train",
      "condition_name": "overaggressive_crop",
      "construction": {
        "random_resized_crop_scale": [
          0.1,
          0.25
        ],
        "output_size": 32
      },
      "diagnostic_rationale": "Inspect transformed samples for lost object content.",
      "generation_seed": 10003,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-004",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-cifar100",
      "domain": "CV",
      "dataset": "CIFAR-100",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve 100-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small residual CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 10000,
        "max_public_val_examples": 2000,
        "max_hidden_examples": 2000
      },
      "diagnostic_checks": [
        "input tensor statistics",
        "class frequency",
        "augmentation preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-05",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "normalization": "train_statistics",
        "augmentation": "crop_flip"
      },
      "diagnostic_rationale": "Inspect class counts and learning curves before intervention.",
      "generation_seed": 10010,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-005",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-cifar100",
      "domain": "CV",
      "dataset": "CIFAR-100",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve 100-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small residual CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 10000,
        "max_public_val_examples": 2000,
        "max_hidden_examples": 2000
      },
      "diagnostic_checks": [
        "input tensor statistics",
        "class frequency",
        "augmentation preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-06",
      "split": "train",
      "condition_name": "normalization_scale",
      "construction": {
        "channel_std_multiplier": 0.1
      },
      "diagnostic_rationale": "Check the scale of tensors reaching the model.",
      "generation_seed": 10011,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-006",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-cifar100",
      "domain": "CV",
      "dataset": "CIFAR-100",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve 100-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small residual CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 10000,
        "max_public_val_examples": 2000,
        "max_hidden_examples": 2000
      },
      "diagnostic_checks": [
        "input tensor statistics",
        "class frequency",
        "augmentation preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-07",
      "split": "train",
      "condition_name": "rare_class_sampling",
      "construction": {
        "train_only_max_to_min_class_ratio": 6,
        "minority_classes": 20
      },
      "diagnostic_rationale": "Compare class coverage and confusion patterns.",
      "generation_seed": 10012,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-007",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-cifar100",
      "domain": "CV",
      "dataset": "CIFAR-100",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve 100-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small residual CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 10000,
        "max_public_val_examples": 2000,
        "max_hidden_examples": 2000
      },
      "diagnostic_checks": [
        "input tensor statistics",
        "class frequency",
        "augmentation preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-08",
      "split": "train",
      "condition_name": "overaggressive_erasing",
      "construction": {
        "erasing_probability": 0.9,
        "erased_area_fraction": [
          0.5,
          0.7
        ]
      },
      "diagnostic_rationale": "Inspect augmentation outputs instead of assuming stronger augmentation helps.",
      "generation_seed": 10013,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-008",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-fashion",
      "domain": "CV",
      "dataset": "Fashion-MNIST",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve clothing-image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "diagnostic_checks": [
        "image statistics",
        "transformed examples",
        "training curves"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-09",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "image_size": 28,
        "normalization": "train_statistics"
      },
      "diagnostic_rationale": "Establish normal data and gradient statistics.",
      "generation_seed": 10020,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-009",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-fashion",
      "domain": "CV",
      "dataset": "Fashion-MNIST",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve clothing-image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "diagnostic_checks": [
        "image statistics",
        "transformed examples",
        "training curves"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-10",
      "split": "train",
      "condition_name": "contrast_scale",
      "construction": {
        "post_tensor_intensity_multiplier": 0.05
      },
      "diagnostic_rationale": "Measure grayscale dynamic range and gradients.",
      "generation_seed": 10021,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-010",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-fashion",
      "domain": "CV",
      "dataset": "Fashion-MNIST",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve clothing-image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "diagnostic_checks": [
        "image statistics",
        "transformed examples",
        "training curves"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-11",
      "split": "train",
      "condition_name": "excessive_shear",
      "construction": {
        "random_affine_shear_degrees": 60
      },
      "diagnostic_rationale": "Inspect whether augmentation destroys garment shape.",
      "generation_seed": 10022,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-011",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-fashion",
      "domain": "CV",
      "dataset": "Fashion-MNIST",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve clothing-image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "diagnostic_checks": [
        "image statistics",
        "transformed examples",
        "training curves"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-12",
      "split": "train",
      "condition_name": "excessive_regularization",
      "construction": {
        "dropout": 0.85
      },
      "diagnostic_rationale": "Inspect train/validation loss and activation dropout before increasing model size.",
      "generation_seed": 10023,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-012",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-tgs",
      "domain": "CV",
      "dataset": "TGS Salt",
      "source_task_id": "tgs-salt-identification-challenge",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/tgs-salt-identification-challenge/description.md",
      "goal": "Improve binary salt-mask segmentation",
      "primary_metric": "iou_threshold_precision",
      "metric_direction": "higher",
      "starter": "Tiny U-Net; fixed 96×96 inputs; 5 epochs",
      "size_limits": {
        "max_fit_examples": 2000,
        "max_public_val_examples": 400,
        "max_hidden_examples": 400
      },
      "diagnostic_checks": [
        "mask values/alignment",
        "foreground counts",
        "probability histogram"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-13",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "mask_resize": "nearest",
        "positive_weight": 1.0,
        "prediction_threshold": 0.5
      },
      "diagnostic_rationale": "Check foreground prevalence and mask alignment.",
      "generation_seed": 10030,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-013",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-tgs",
      "domain": "CV",
      "dataset": "TGS Salt",
      "source_task_id": "tgs-salt-identification-challenge",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/tgs-salt-identification-challenge/description.md",
      "goal": "Improve binary salt-mask segmentation",
      "primary_metric": "iou_threshold_precision",
      "metric_direction": "higher",
      "starter": "Tiny U-Net; fixed 96×96 inputs; 5 epochs",
      "size_limits": {
        "max_fit_examples": 2000,
        "max_public_val_examples": 400,
        "max_hidden_examples": 400
      },
      "diagnostic_checks": [
        "mask values/alignment",
        "foreground counts",
        "probability histogram"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-14",
      "split": "train",
      "condition_name": "soft_mask_resize",
      "construction": {
        "mask_resize": "bilinear",
        "train_masks_thresholded": false
      },
      "diagnostic_rationale": "Inspect intermediate mask values and boundaries.",
      "generation_seed": 10031,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-014",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-tgs",
      "domain": "CV",
      "dataset": "TGS Salt",
      "source_task_id": "tgs-salt-identification-challenge",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/tgs-salt-identification-challenge/description.md",
      "goal": "Improve binary salt-mask segmentation",
      "primary_metric": "iou_threshold_precision",
      "metric_direction": "higher",
      "starter": "Tiny U-Net; fixed 96×96 inputs; 5 epochs",
      "size_limits": {
        "max_fit_examples": 2000,
        "max_public_val_examples": 400,
        "max_hidden_examples": 400
      },
      "diagnostic_checks": [
        "mask values/alignment",
        "foreground counts",
        "probability histogram"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-15",
      "split": "train",
      "condition_name": "wrong_positive_weight",
      "construction": {
        "positive_weight": 0.05
      },
      "diagnostic_rationale": "Compare false negatives against foreground frequency.",
      "generation_seed": 10032,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-015",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-tgs",
      "domain": "CV",
      "dataset": "TGS Salt",
      "source_task_id": "tgs-salt-identification-challenge",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/tgs-salt-identification-challenge/description.md",
      "goal": "Improve binary salt-mask segmentation",
      "primary_metric": "iou_threshold_precision",
      "metric_direction": "higher",
      "starter": "Tiny U-Net; fixed 96×96 inputs; 5 epochs",
      "size_limits": {
        "max_fit_examples": 2000,
        "max_public_val_examples": 400,
        "max_hidden_examples": 400
      },
      "diagnostic_checks": [
        "mask values/alignment",
        "foreground counts",
        "probability histogram"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-train-16",
      "split": "train",
      "condition_name": "overconservative_threshold",
      "construction": {
        "prediction_threshold": 0.95
      },
      "diagnostic_rationale": "Inspect probability histograms and validation threshold sensitivity.",
      "generation_seed": 10033,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-016",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-cifar10",
      "domain": "CV",
      "dataset": "CIFAR-10",
      "source_task_id": "cifar10",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/cifar10/scripts/research_problem.txt",
      "goal": "Improve 10-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs; AdamW; same fixed evaluator",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "diagnostic_checks": [
        "channel range/statistics",
        "class counts",
        "transformed image preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-id-01",
      "split": "id",
      "condition_name": "input_scale",
      "construction": {
        "divide_uint8_by_255": false,
        "normalize": false
      },
      "diagnostic_rationale": "Inspect pixel ranges and actual preprocessor output before changing the model.",
      "generation_seed": 20000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-017",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "cv-cifar100",
      "domain": "CV",
      "dataset": "CIFAR-100",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve 100-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small residual CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 10000,
        "max_public_val_examples": 2000,
        "max_hidden_examples": 2000
      },
      "diagnostic_checks": [
        "input tensor statistics",
        "class frequency",
        "augmentation preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-id-02",
      "split": "id",
      "condition_name": "rare_class_sampling",
      "construction": {
        "train_only_max_to_min_class_ratio": 6,
        "minority_classes": 20
      },
      "diagnostic_rationale": "Compare class coverage and confusion patterns.",
      "generation_seed": 20001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-018",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "cv-fashion",
      "domain": "CV",
      "dataset": "Fashion-MNIST",
      "source_task_id": "cv-data-augmentation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/cv-data-augmentation/task_description.md",
      "goal": "Improve clothing-image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "diagnostic_checks": [
        "image statistics",
        "transformed examples",
        "training curves"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-id-03",
      "split": "id",
      "condition_name": "excessive_regularization",
      "construction": {
        "dropout": 0.85
      },
      "diagnostic_rationale": "Inspect train/validation loss and activation dropout before increasing model size.",
      "generation_seed": 20002,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-019",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "cv-tgs",
      "domain": "CV",
      "dataset": "TGS Salt",
      "source_task_id": "tgs-salt-identification-challenge",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/tgs-salt-identification-challenge/description.md",
      "goal": "Improve binary salt-mask segmentation",
      "primary_metric": "iou_threshold_precision",
      "metric_direction": "higher",
      "starter": "Tiny U-Net; fixed 96×96 inputs; 5 epochs",
      "size_limits": {
        "max_fit_examples": 2000,
        "max_public_val_examples": 400,
        "max_hidden_examples": 400
      },
      "diagnostic_checks": [
        "mask values/alignment",
        "foreground counts",
        "probability histogram"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-id-04",
      "split": "id",
      "condition_name": "soft_mask_resize",
      "construction": {
        "mask_resize": "bilinear",
        "train_masks_thresholded": false
      },
      "diagnostic_rationale": "Inspect intermediate mask values and boundaries.",
      "generation_seed": 20003,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-020",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "cv-cifar10",
      "domain": "CV",
      "dataset": "CIFAR-10",
      "source_task_id": "cifar10",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/cifar10/scripts/research_problem.txt",
      "goal": "Improve 10-class image classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Small CNN; 5 epochs; AdamW; same fixed evaluator",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1000,
        "max_hidden_examples": 1000
      },
      "diagnostic_checks": [
        "channel range/statistics",
        "class counts",
        "transformed image preview"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-id-05",
      "split": "id",
      "condition_name": "healthy",
      "construction": {
        "normalization": "train_statistics",
        "augmentation": "crop_flip"
      },
      "diagnostic_rationale": "Check whether preprocessing already matches the image statistics.",
      "generation_seed": 20009,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-021",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Healthy condition seen in training; held-out data/seed.",
      "shares_source_with_another_id_task": true
    },
    {
      "family_id": "cv-aptos",
      "domain": "CV",
      "dataset": "APTOS 2019",
      "source_task_id": "aptos2019-blindness-detection",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/aptos2019-blindness-detection/description.md",
      "goal": "Grade diabetic retinopathy",
      "primary_metric": "quadratic_weighted_kappa",
      "metric_direction": "higher",
      "starter": "Cached small image encoder + trainable classification head; 128×128 images",
      "size_limits": {
        "max_fit_examples": 1800,
        "max_public_val_examples": 400,
        "max_hidden_examples": 400
      },
      "diagnostic_checks": [
        "transformed image preview",
        "ordinal class frequencies"
      ],
      "ood_axis": "Unseen medical-image source and ordinal target",
      "data_split_policy": "patient_or_image_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-ood-01",
      "split": "ood",
      "condition_name": "overaggressive_crop",
      "construction": {
        "random_resized_crop_scale": [
          0.1,
          0.25
        ]
      },
      "diagnostic_rationale": "Use familiar diagnostic checks on a held-out source/target; see ood_axis.",
      "generation_seed": 30000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-022",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "cv-rsna",
      "domain": "CV",
      "dataset": "RSNA Breast Cancer",
      "source_task_id": "rsna-breast-cancer-detection",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/rsna-breast-cancer-detection/description.md",
      "goal": "Predict mammogram cancer probability",
      "primary_metric": "probabilistic_f1",
      "metric_direction": "higher",
      "starter": "Predecoded 224×224 images; cached encoder; trainable head",
      "size_limits": {
        "max_fit_patients": 1500,
        "max_public_val_patients": 300,
        "max_hidden_patients": 300
      },
      "diagnostic_checks": [
        "patient groups",
        "image intensities",
        "prevalence and probability reliability"
      ],
      "ood_axis": "Unseen mammography source and probabilistic-F1 metric",
      "data_split_policy": "patient_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-cv-ood-02",
      "split": "ood",
      "condition_name": "healthy",
      "construction": {
        "correct_dicom_conversion": true,
        "patient_group_split": true
      },
      "diagnostic_rationale": "Use familiar diagnostic checks on a held-out source/target; see ood_axis.",
      "generation_seed": 30001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-023",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-imdb",
      "domain": "NLP",
      "dataset": "IMDb",
      "source_task_id": "imdb",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/imdb/scripts/research_problem.txt",
      "goal": "Improve binary review sentiment classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Cached DistilBERT; 2 epochs; maximum correct context 256",
      "size_limits": {
        "max_fit_examples": 4000,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "diagnostic_checks": [
        "token lengths",
        "attention/padding mask",
        "classwise errors"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-01",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "max_length": 256,
        "pooling": "masked"
      },
      "diagnostic_rationale": "Check review lengths and error examples.",
      "generation_seed": 11000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-024",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-imdb",
      "domain": "NLP",
      "dataset": "IMDb",
      "source_task_id": "imdb",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/imdb/scripts/research_problem.txt",
      "goal": "Improve binary review sentiment classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Cached DistilBERT; 2 epochs; maximum correct context 256",
      "size_limits": {
        "max_fit_examples": 4000,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "diagnostic_checks": [
        "token lengths",
        "attention/padding mask",
        "classwise errors"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-02",
      "split": "train",
      "condition_name": "short_context",
      "construction": {
        "max_length": 32,
        "truncation_side": "right"
      },
      "diagnostic_rationale": "Compare retained token coverage and error rate by review length.",
      "generation_seed": 11001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-025",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-imdb",
      "domain": "NLP",
      "dataset": "IMDb",
      "source_task_id": "imdb",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/imdb/scripts/research_problem.txt",
      "goal": "Improve binary review sentiment classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Cached DistilBERT; 2 epochs; maximum correct context 256",
      "size_limits": {
        "max_fit_examples": 4000,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "diagnostic_checks": [
        "token lengths",
        "attention/padding mask",
        "classwise errors"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-03",
      "split": "train",
      "condition_name": "unmasked_pooling",
      "construction": {
        "pooling": "mean_including_padding",
        "pad_to_length": 256
      },
      "diagnostic_rationale": "Inspect padding ratio and pooled representations.",
      "generation_seed": 11002,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-026",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-imdb",
      "domain": "NLP",
      "dataset": "IMDb",
      "source_task_id": "imdb",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/imdb/scripts/research_problem.txt",
      "goal": "Improve binary review sentiment classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Cached DistilBERT; 2 epochs; maximum correct context 256",
      "size_limits": {
        "max_fit_examples": 4000,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "diagnostic_checks": [
        "token lengths",
        "attention/padding mask",
        "classwise errors"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-04",
      "split": "train",
      "condition_name": "class_imbalance",
      "construction": {
        "train_only_max_to_min_class_ratio": 6
      },
      "diagnostic_rationale": "Inspect class distribution and classwise accuracy.",
      "generation_seed": 11003,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-027",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-spooky",
      "domain": "NLP",
      "dataset": "Spooky Author Identification",
      "source_task_id": "spooky-author-identification",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/spooky-author-identification/description.md",
      "goal": "Predict author probabilities for text passages",
      "primary_metric": "multiclass_log_loss",
      "metric_direction": "lower",
      "starter": "TF-IDF + logistic regression",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1500,
        "max_hidden_examples": 1500
      },
      "diagnostic_checks": [
        "vocabulary coverage",
        "text length",
        "probability calibration"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-05",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "word_ngram_range": [
          1,
          2
        ],
        "max_features": 20000
      },
      "diagnostic_rationale": "Check vocabulary coverage and probability calibration.",
      "generation_seed": 11010,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-028",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-spooky",
      "domain": "NLP",
      "dataset": "Spooky Author Identification",
      "source_task_id": "spooky-author-identification",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/spooky-author-identification/description.md",
      "goal": "Predict author probabilities for text passages",
      "primary_metric": "multiclass_log_loss",
      "metric_direction": "lower",
      "starter": "TF-IDF + logistic regression",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1500,
        "max_hidden_examples": 1500
      },
      "diagnostic_checks": [
        "vocabulary coverage",
        "text length",
        "probability calibration"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-06",
      "split": "train",
      "condition_name": "vocabulary_bottleneck",
      "construction": {
        "max_features": 100,
        "min_df": 0.1
      },
      "diagnostic_rationale": "Measure retained vocabulary and zero-vector frequency.",
      "generation_seed": 11011,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-029",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-spooky",
      "domain": "NLP",
      "dataset": "Spooky Author Identification",
      "source_task_id": "spooky-author-identification",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/spooky-author-identification/description.md",
      "goal": "Predict author probabilities for text passages",
      "primary_metric": "multiclass_log_loss",
      "metric_direction": "lower",
      "starter": "TF-IDF + logistic regression",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1500,
        "max_hidden_examples": 1500
      },
      "diagnostic_checks": [
        "vocabulary coverage",
        "text length",
        "probability calibration"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-07",
      "split": "train",
      "condition_name": "short_context",
      "construction": {
        "first_n_words": 12
      },
      "diagnostic_rationale": "Inspect lost stylistic features and length-stratified errors.",
      "generation_seed": 11012,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-030",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-spooky",
      "domain": "NLP",
      "dataset": "Spooky Author Identification",
      "source_task_id": "spooky-author-identification",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/spooky-author-identification/description.md",
      "goal": "Predict author probabilities for text passages",
      "primary_metric": "multiclass_log_loss",
      "metric_direction": "lower",
      "starter": "TF-IDF + logistic regression",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1500,
        "max_hidden_examples": 1500
      },
      "diagnostic_checks": [
        "vocabulary coverage",
        "text length",
        "probability calibration"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-08",
      "split": "train",
      "condition_name": "overconfident_probabilities",
      "construction": {
        "probability_temperature": 0.2
      },
      "diagnostic_rationale": "Compare confidence with correctness; keep valid probability outputs.",
      "generation_seed": 11013,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-031",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-feedback",
      "domain": "NLP",
      "dataset": "Feedback Prize: English Language Learning",
      "source_task_id": "feedback",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/feedback/env/data_description.txt",
      "goal": "Predict six essay-quality scores",
      "primary_metric": "mcrmse",
      "metric_direction": "lower",
      "starter": "TF-IDF + multi-output Ridge",
      "size_limits": {
        "max_fit_examples": 1800,
        "max_public_val_examples": 350,
        "max_hidden_examples": 350
      },
      "diagnostic_checks": [
        "length distribution",
        "target/output scale",
        "residuals per target"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-09",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "max_features": 15000,
        "target_transform": "identity"
      },
      "diagnostic_rationale": "Inspect all six target ranges and residuals.",
      "generation_seed": 11020,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-032",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-feedback",
      "domain": "NLP",
      "dataset": "Feedback Prize: English Language Learning",
      "source_task_id": "feedback",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/feedback/env/data_description.txt",
      "goal": "Predict six essay-quality scores",
      "primary_metric": "mcrmse",
      "metric_direction": "lower",
      "starter": "TF-IDF + multi-output Ridge",
      "size_limits": {
        "max_fit_examples": 1800,
        "max_public_val_examples": 350,
        "max_hidden_examples": 350
      },
      "diagnostic_checks": [
        "length distribution",
        "target/output scale",
        "residuals per target"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-10",
      "split": "train",
      "condition_name": "short_context",
      "construction": {
        "first_n_words": 40
      },
      "diagnostic_rationale": "Compare full essay length with retained content.",
      "generation_seed": 11021,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-033",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-feedback",
      "domain": "NLP",
      "dataset": "Feedback Prize: English Language Learning",
      "source_task_id": "feedback",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/feedback/env/data_description.txt",
      "goal": "Predict six essay-quality scores",
      "primary_metric": "mcrmse",
      "metric_direction": "lower",
      "starter": "TF-IDF + multi-output Ridge",
      "size_limits": {
        "max_fit_examples": 1800,
        "max_public_val_examples": 350,
        "max_hidden_examples": 350
      },
      "diagnostic_checks": [
        "length distribution",
        "target/output scale",
        "residuals per target"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-11",
      "split": "train",
      "condition_name": "missing_target_inverse",
      "construction": {
        "target_transform": "zscore",
        "apply_inverse_at_predict": false
      },
      "diagnostic_rationale": "Compare output range with the original target units.",
      "generation_seed": 11022,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-034",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-feedback",
      "domain": "NLP",
      "dataset": "Feedback Prize: English Language Learning",
      "source_task_id": "feedback",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/feedback/env/data_description.txt",
      "goal": "Predict six essay-quality scores",
      "primary_metric": "mcrmse",
      "metric_direction": "lower",
      "starter": "TF-IDF + multi-output Ridge",
      "size_limits": {
        "max_fit_examples": 1800,
        "max_public_val_examples": 350,
        "max_hidden_examples": 350
      },
      "diagnostic_checks": [
        "length distribution",
        "target/output scale",
        "residuals per target"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-12",
      "split": "train",
      "condition_name": "excessive_regularization",
      "construction": {
        "ridge_alpha": 10000.0
      },
      "diagnostic_rationale": "Inspect underfitting and per-target residuals.",
      "generation_seed": 11023,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-035",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-textnorm",
      "domain": "NLP",
      "dataset": "English Text Normalization",
      "source_task_id": "text-normalization-challenge-english-language",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/text-normalization-challenge-english-language/description.md",
      "goal": "Normalize written tokens to spoken forms",
      "primary_metric": "token_exact_match_accuracy",
      "metric_direction": "higher",
      "starter": "Training dictionary plus editable type-specific normalizers",
      "size_limits": {
        "max_fit_examples": 30000,
        "max_public_val_examples": 5000,
        "max_hidden_examples": 5000
      },
      "diagnostic_checks": [
        "token/type coverage",
        "context alignment",
        "case collisions"
      ],
      "data_split_policy": "sentence_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-13",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "lookup": "case_sensitive",
        "context_window": 2
      },
      "diagnostic_rationale": "Measure identity-token and non-identity-token performance separately.",
      "generation_seed": 11030,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-036",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-textnorm",
      "domain": "NLP",
      "dataset": "English Text Normalization",
      "source_task_id": "text-normalization-challenge-english-language",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/text-normalization-challenge-english-language/description.md",
      "goal": "Normalize written tokens to spoken forms",
      "primary_metric": "token_exact_match_accuracy",
      "metric_direction": "higher",
      "starter": "Training dictionary plus editable type-specific normalizers",
      "size_limits": {
        "max_fit_examples": 30000,
        "max_public_val_examples": 5000,
        "max_hidden_examples": 5000
      },
      "diagnostic_checks": [
        "token/type coverage",
        "context alignment",
        "case collisions"
      ],
      "data_split_policy": "sentence_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-14",
      "split": "train",
      "condition_name": "case_collapse",
      "construction": {
        "lookup": "lowercase_all_tokens"
      },
      "diagnostic_rationale": "Inspect normalization collisions caused by case folding.",
      "generation_seed": 11031,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-037",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-textnorm",
      "domain": "NLP",
      "dataset": "English Text Normalization",
      "source_task_id": "text-normalization-challenge-english-language",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/text-normalization-challenge-english-language/description.md",
      "goal": "Normalize written tokens to spoken forms",
      "primary_metric": "token_exact_match_accuracy",
      "metric_direction": "higher",
      "starter": "Training dictionary plus editable type-specific normalizers",
      "size_limits": {
        "max_fit_examples": 30000,
        "max_public_val_examples": 5000,
        "max_hidden_examples": 5000
      },
      "diagnostic_checks": [
        "token/type coverage",
        "context alignment",
        "case collisions"
      ],
      "data_split_policy": "sentence_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-15",
      "split": "train",
      "condition_name": "lost_sentence_context",
      "construction": {
        "context_window": 0
      },
      "diagnostic_rationale": "Compare context-sensitive number/date errors.",
      "generation_seed": 11032,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-038",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-textnorm",
      "domain": "NLP",
      "dataset": "English Text Normalization",
      "source_task_id": "text-normalization-challenge-english-language",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/text-normalization-challenge-english-language/description.md",
      "goal": "Normalize written tokens to spoken forms",
      "primary_metric": "token_exact_match_accuracy",
      "metric_direction": "higher",
      "starter": "Training dictionary plus editable type-specific normalizers",
      "size_limits": {
        "max_fit_examples": 30000,
        "max_public_val_examples": 5000,
        "max_hidden_examples": 5000
      },
      "diagnostic_checks": [
        "token/type coverage",
        "context alignment",
        "case collisions"
      ],
      "data_split_policy": "sentence_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-train-16",
      "split": "train",
      "condition_name": "rare_type_undersampling",
      "construction": {
        "retain_fraction_non_identity_train": 0.15
      },
      "diagnostic_rationale": "Inspect type coverage using training annotations; test types are not supplied.",
      "generation_seed": 11033,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-039",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-imdb",
      "domain": "NLP",
      "dataset": "IMDb",
      "source_task_id": "imdb",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/imdb/scripts/research_problem.txt",
      "goal": "Improve binary review sentiment classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Cached DistilBERT; 2 epochs; maximum correct context 256",
      "size_limits": {
        "max_fit_examples": 4000,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "diagnostic_checks": [
        "token lengths",
        "attention/padding mask",
        "classwise errors"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-id-01",
      "split": "id",
      "condition_name": "short_context",
      "construction": {
        "max_length": 32,
        "truncation_side": "right"
      },
      "diagnostic_rationale": "Compare retained token coverage and error rate by review length.",
      "generation_seed": 21000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-040",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "nlp-spooky",
      "domain": "NLP",
      "dataset": "Spooky Author Identification",
      "source_task_id": "spooky-author-identification",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/spooky-author-identification/description.md",
      "goal": "Predict author probabilities for text passages",
      "primary_metric": "multiclass_log_loss",
      "metric_direction": "lower",
      "starter": "TF-IDF + logistic regression",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1500,
        "max_hidden_examples": 1500
      },
      "diagnostic_checks": [
        "vocabulary coverage",
        "text length",
        "probability calibration"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-id-02",
      "split": "id",
      "condition_name": "short_context",
      "construction": {
        "first_n_words": 12
      },
      "diagnostic_rationale": "Inspect lost stylistic features and length-stratified errors.",
      "generation_seed": 21001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-041",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "nlp-feedback",
      "domain": "NLP",
      "dataset": "Feedback Prize: English Language Learning",
      "source_task_id": "feedback",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/feedback/env/data_description.txt",
      "goal": "Predict six essay-quality scores",
      "primary_metric": "mcrmse",
      "metric_direction": "lower",
      "starter": "TF-IDF + multi-output Ridge",
      "size_limits": {
        "max_fit_examples": 1800,
        "max_public_val_examples": 350,
        "max_hidden_examples": 350
      },
      "diagnostic_checks": [
        "length distribution",
        "target/output scale",
        "residuals per target"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-id-03",
      "split": "id",
      "condition_name": "excessive_regularization",
      "construction": {
        "ridge_alpha": 10000.0
      },
      "diagnostic_rationale": "Inspect underfitting and per-target residuals.",
      "generation_seed": 21002,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-042",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "nlp-textnorm",
      "domain": "NLP",
      "dataset": "English Text Normalization",
      "source_task_id": "text-normalization-challenge-english-language",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/text-normalization-challenge-english-language/description.md",
      "goal": "Normalize written tokens to spoken forms",
      "primary_metric": "token_exact_match_accuracy",
      "metric_direction": "higher",
      "starter": "Training dictionary plus editable type-specific normalizers",
      "size_limits": {
        "max_fit_examples": 30000,
        "max_public_val_examples": 5000,
        "max_hidden_examples": 5000
      },
      "diagnostic_checks": [
        "token/type coverage",
        "context alignment",
        "case collisions"
      ],
      "data_split_policy": "sentence_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-id-04",
      "split": "id",
      "condition_name": "case_collapse",
      "construction": {
        "lookup": "lowercase_all_tokens"
      },
      "diagnostic_rationale": "Inspect normalization collisions caused by case folding.",
      "generation_seed": 21003,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-043",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "nlp-spooky",
      "domain": "NLP",
      "dataset": "Spooky Author Identification",
      "source_task_id": "spooky-author-identification",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/spooky-author-identification/description.md",
      "goal": "Predict author probabilities for text passages",
      "primary_metric": "multiclass_log_loss",
      "metric_direction": "lower",
      "starter": "TF-IDF + logistic regression",
      "size_limits": {
        "max_fit_examples": 8000,
        "max_public_val_examples": 1500,
        "max_hidden_examples": 1500
      },
      "diagnostic_checks": [
        "vocabulary coverage",
        "text length",
        "probability calibration"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-id-05",
      "split": "id",
      "condition_name": "healthy",
      "construction": {
        "word_ngram_range": [
          1,
          2
        ],
        "max_features": 20000
      },
      "diagnostic_rationale": "Check vocabulary coverage and probability calibration.",
      "generation_seed": 21009,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-044",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Healthy condition seen in training; held-out data/seed.",
      "shares_source_with_another_id_task": true
    },
    {
      "family_id": "nlp-ai4code",
      "domain": "NLP",
      "dataset": "AI4Code",
      "source_task_id": "AI4Code",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/AI4Code/description.md",
      "goal": "Recover notebook cell order",
      "primary_metric": "kendall_tau",
      "metric_direction": "higher",
      "starter": "Frozen small text encoder + pairwise ordering head",
      "size_limits": {
        "max_fit_notebooks": 800,
        "max_public_val_notebooks": 150,
        "max_hidden_notebooks": 150,
        "max_cells_per_notebook": 64
      },
      "diagnostic_checks": [
        "cell types/order schema",
        "truncation coverage",
        "pairwise ordering errors"
      ],
      "ood_axis": "Unseen code-notebook source and ranking target",
      "data_split_policy": "notebook_lineage_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-ood-01",
      "split": "ood",
      "condition_name": "short_context",
      "construction": {
        "max_cell_tokens": 16
      },
      "diagnostic_rationale": "Use familiar diagnostic checks on a held-out source/target; see ood_axis.",
      "generation_seed": 31000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-045",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "nlp-babylm",
      "domain": "NLP",
      "dataset": "BabyLM",
      "source_task_id": "babylm",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/babylm/scripts/research_problem.txt",
      "goal": "Train a compact language model from scratch",
      "primary_metric": "perplexity",
      "metric_direction": "lower",
      "starter": "Fixed tokenizer; small decoder ≤20M parameters; max 3 epochs",
      "size_limits": {
        "max_fit_tokens": 1000000,
        "max_public_val_tokens": 50000,
        "max_hidden_tokens": 50000
      },
      "diagnostic_checks": [
        "packing boundaries",
        "attention/label mask",
        "token-level loss"
      ],
      "ood_axis": "Unseen language-modeling source and next-token target",
      "data_split_policy": "document_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-nlp-ood-02",
      "split": "ood",
      "condition_name": "padding_in_loss",
      "construction": {
        "exclude_padding_from_loss": false
      },
      "diagnostic_rationale": "Use familiar diagnostic checks on a held-out source/target; see ood_axis.",
      "generation_seed": 31001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-046",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-house",
      "domain": "Tabular",
      "dataset": "House Prices",
      "source_task_id": "house-price",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/house-price/scripts/research_problem.txt",
      "goal": "Improve house-price regression",
      "primary_metric": "mae",
      "metric_direction": "lower",
      "starter": "Numeric + categorical preprocessing; histogram gradient boosting",
      "size_limits": {
        "max_fit_examples": 600,
        "max_public_val_examples": 120,
        "max_hidden_examples": 120
      },
      "diagnostic_checks": [
        "missingness/schema",
        "category semantics",
        "target/output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-01",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "numeric_imputation": "median",
        "categorical_encoding": "one_hot"
      },
      "diagnostic_rationale": "Check skew and validation residuals.",
      "generation_seed": 12000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-047",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-house",
      "domain": "Tabular",
      "dataset": "House Prices",
      "source_task_id": "house-price",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/house-price/scripts/research_problem.txt",
      "goal": "Improve house-price regression",
      "primary_metric": "mae",
      "metric_direction": "lower",
      "starter": "Numeric + categorical preprocessing; histogram gradient boosting",
      "size_limits": {
        "max_fit_examples": 600,
        "max_public_val_examples": 120,
        "max_hidden_examples": 120
      },
      "diagnostic_checks": [
        "missingness/schema",
        "category semantics",
        "target/output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-02",
      "split": "train",
      "condition_name": "zero_imputation",
      "construction": {
        "numeric_imputation": "zero",
        "synthetic_train_mcar_fraction": 0.2
      },
      "diagnostic_rationale": "Distinguish structural zeros from missing values.",
      "generation_seed": 12001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-048",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-house",
      "domain": "Tabular",
      "dataset": "House Prices",
      "source_task_id": "house-price",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/house-price/scripts/research_problem.txt",
      "goal": "Improve house-price regression",
      "primary_metric": "mae",
      "metric_direction": "lower",
      "starter": "Numeric + categorical preprocessing; histogram gradient boosting",
      "size_limits": {
        "max_fit_examples": 600,
        "max_public_val_examples": 120,
        "max_hidden_examples": 120
      },
      "diagnostic_checks": [
        "missingness/schema",
        "category semantics",
        "target/output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-03",
      "split": "train",
      "condition_name": "integer_category_encoding",
      "construction": {
        "categorical_encoding": "ordinal_arbitrary"
      },
      "diagnostic_rationale": "Inspect low-cardinality nominal features and ordering assumptions.",
      "generation_seed": 12002,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-049",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-house",
      "domain": "Tabular",
      "dataset": "House Prices",
      "source_task_id": "house-price",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/house-price/scripts/research_problem.txt",
      "goal": "Improve house-price regression",
      "primary_metric": "mae",
      "metric_direction": "lower",
      "starter": "Numeric + categorical preprocessing; histogram gradient boosting",
      "size_limits": {
        "max_fit_examples": 600,
        "max_public_val_examples": 120,
        "max_hidden_examples": 120
      },
      "diagnostic_checks": [
        "missingness/schema",
        "category semantics",
        "target/output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-04",
      "split": "train",
      "condition_name": "missing_target_inverse",
      "construction": {
        "target_transform": "log1p",
        "apply_expm1_at_predict": false
      },
      "diagnostic_rationale": "Check that predictions are returned in price units.",
      "generation_seed": 12003,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-050",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-spaceship",
      "domain": "Tabular",
      "dataset": "Spaceship Titanic",
      "source_task_id": "spaceship-titanic",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/spaceship-titanic/scripts/research_problem.txt",
      "goal": "Predict passenger transport status",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Group-aware split; one-hot encoding + gradient boosting",
      "size_limits": {
        "max_fit_examples": 3500,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "diagnostic_checks": [
        "group/schema checks",
        "missingness",
        "feature order"
      ],
      "data_split_policy": "passenger_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-05",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "unknown_category": "ignore",
        "numeric_imputation": "median"
      },
      "diagnostic_rationale": "Inspect missingness and group composition without altering the fixed split.",
      "generation_seed": 12010,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-051",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-spaceship",
      "domain": "Tabular",
      "dataset": "Spaceship Titanic",
      "source_task_id": "spaceship-titanic",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/spaceship-titanic/scripts/research_problem.txt",
      "goal": "Predict passenger transport status",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Group-aware split; one-hot encoding + gradient boosting",
      "size_limits": {
        "max_fit_examples": 3500,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "diagnostic_checks": [
        "group/schema checks",
        "missingness",
        "feature order"
      ],
      "data_split_policy": "passenger_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-06",
      "split": "train",
      "condition_name": "numeric_missing_sentinel",
      "construction": {
        "numeric_imputation_value": -999
      },
      "diagnostic_rationale": "Inspect artificial extreme values introduced by imputation.",
      "generation_seed": 12011,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-052",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-spaceship",
      "domain": "Tabular",
      "dataset": "Spaceship Titanic",
      "source_task_id": "spaceship-titanic",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/spaceship-titanic/scripts/research_problem.txt",
      "goal": "Predict passenger transport status",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Group-aware split; one-hot encoding + gradient boosting",
      "size_limits": {
        "max_fit_examples": 3500,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "diagnostic_checks": [
        "group/schema checks",
        "missingness",
        "feature order"
      ],
      "data_split_policy": "passenger_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-07",
      "split": "train",
      "condition_name": "categorical_missing_collision",
      "construction": {
        "missing_category_code": "same_as_most_frequent"
      },
      "diagnostic_rationale": "Check missing category handling and feature distributions.",
      "generation_seed": 12012,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-053",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-spaceship",
      "domain": "Tabular",
      "dataset": "Spaceship Titanic",
      "source_task_id": "spaceship-titanic",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/spaceship-titanic/scripts/research_problem.txt",
      "goal": "Predict passenger transport status",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Group-aware split; one-hot encoding + gradient boosting",
      "size_limits": {
        "max_fit_examples": 3500,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "diagnostic_checks": [
        "group/schema checks",
        "missingness",
        "feature order"
      ],
      "data_split_policy": "passenger_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-08",
      "split": "train",
      "condition_name": "column_order_mismatch",
      "construction": {
        "inference_feature_order": "reverse_encoded_columns"
      },
      "diagnostic_rationale": "Compare fitted feature names with inference column order; shapes remain valid.",
      "generation_seed": 12013,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-054",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-titanic",
      "domain": "Tabular",
      "dataset": "Titanic",
      "source_task_id": "titanic",
      "source_url": "https://github.com/MLE-Dojo/MLE-Dojo/blob/667a8fd0e959eb47f140ce7e621f831fdb55e5dd/prepare/dsbench.json",
      "goal": "Predict passenger survival",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Logistic regression with mixed-type preprocessing",
      "size_limits": {
        "max_fit_examples": 350,
        "max_public_val_examples": 60,
        "max_hidden_examples": 60
      },
      "diagnostic_checks": [
        "feature range",
        "missingness",
        "learning curve"
      ],
      "data_split_policy": "family_ticket_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-09",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "numeric_scaling": "standard",
        "imputation": "median"
      },
      "diagnostic_rationale": "Inspect split uncertainty and compare a majority baseline.",
      "generation_seed": 12020,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-055",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-titanic",
      "domain": "Tabular",
      "dataset": "Titanic",
      "source_task_id": "titanic",
      "source_url": "https://github.com/MLE-Dojo/MLE-Dojo/blob/667a8fd0e959eb47f140ce7e621f831fdb55e5dd/prepare/dsbench.json",
      "goal": "Predict passenger survival",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Logistic regression with mixed-type preprocessing",
      "size_limits": {
        "max_fit_examples": 350,
        "max_public_val_examples": 60,
        "max_hidden_examples": 60
      },
      "diagnostic_checks": [
        "feature range",
        "missingness",
        "learning curve"
      ],
      "data_split_policy": "family_ticket_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-10",
      "split": "train",
      "condition_name": "unscaled_features",
      "construction": {
        "numeric_scaling": "none"
      },
      "diagnostic_rationale": "Inspect feature magnitudes and optimization convergence.",
      "generation_seed": 12021,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-056",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-titanic",
      "domain": "Tabular",
      "dataset": "Titanic",
      "source_task_id": "titanic",
      "source_url": "https://github.com/MLE-Dojo/MLE-Dojo/blob/667a8fd0e959eb47f140ce7e621f831fdb55e5dd/prepare/dsbench.json",
      "goal": "Predict passenger survival",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Logistic regression with mixed-type preprocessing",
      "size_limits": {
        "max_fit_examples": 350,
        "max_public_val_examples": 60,
        "max_hidden_examples": 60
      },
      "diagnostic_checks": [
        "feature range",
        "missingness",
        "learning curve"
      ],
      "data_split_policy": "family_ticket_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-11",
      "split": "train",
      "condition_name": "missingness_sentinel",
      "construction": {
        "age_imputation_value": 999
      },
      "diagnostic_rationale": "Inspect impossible numerical values after preprocessing.",
      "generation_seed": 12022,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-057",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-titanic",
      "domain": "Tabular",
      "dataset": "Titanic",
      "source_task_id": "titanic",
      "source_url": "https://github.com/MLE-Dojo/MLE-Dojo/blob/667a8fd0e959eb47f140ce7e621f831fdb55e5dd/prepare/dsbench.json",
      "goal": "Predict passenger survival",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Logistic regression with mixed-type preprocessing",
      "size_limits": {
        "max_fit_examples": 350,
        "max_public_val_examples": 60,
        "max_hidden_examples": 60
      },
      "diagnostic_checks": [
        "feature range",
        "missingness",
        "learning curve"
      ],
      "data_split_policy": "family_ticket_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-12",
      "split": "train",
      "condition_name": "excessive_regularization",
      "construction": {
        "logistic_C": 0.0001
      },
      "diagnostic_rationale": "Compare fitted coefficients and training/validation performance.",
      "generation_seed": 12023,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-058",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-nomad",
      "domain": "Tabular",
      "dataset": "NOMAD 2018",
      "source_task_id": "nomad2018-predict-transparent-conductors",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/nomad2018-predict-transparent-conductors/description.md",
      "goal": "Predict formation energy and bandgap",
      "primary_metric": "mean_target_rmsle",
      "metric_direction": "lower",
      "starter": "Two-target boosted-tree regressor on supplied material descriptors",
      "size_limits": {
        "max_fit_examples": 1000,
        "max_public_val_examples": 180,
        "max_hidden_examples": 180
      },
      "diagnostic_checks": [
        "descriptor ranges",
        "target-wise residuals",
        "output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-13",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "target_transform": "log1p",
        "inverse": "expm1"
      },
      "diagnostic_rationale": "Inspect descriptors, units and both targets separately.",
      "generation_seed": 12030,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-059",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-nomad",
      "domain": "Tabular",
      "dataset": "NOMAD 2018",
      "source_task_id": "nomad2018-predict-transparent-conductors",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/nomad2018-predict-transparent-conductors/description.md",
      "goal": "Predict formation energy and bandgap",
      "primary_metric": "mean_target_rmsle",
      "metric_direction": "lower",
      "starter": "Two-target boosted-tree regressor on supplied material descriptors",
      "size_limits": {
        "max_fit_examples": 1000,
        "max_public_val_examples": 180,
        "max_hidden_examples": 180
      },
      "diagnostic_checks": [
        "descriptor ranges",
        "target-wise residuals",
        "output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-14",
      "split": "train",
      "condition_name": "missing_target_inverse",
      "construction": {
        "target_transform": "log1p",
        "inverse": "none"
      },
      "diagnostic_rationale": "Compare output units to target units.",
      "generation_seed": 12031,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-060",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-nomad",
      "domain": "Tabular",
      "dataset": "NOMAD 2018",
      "source_task_id": "nomad2018-predict-transparent-conductors",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/nomad2018-predict-transparent-conductors/description.md",
      "goal": "Predict formation energy and bandgap",
      "primary_metric": "mean_target_rmsle",
      "metric_direction": "lower",
      "starter": "Two-target boosted-tree regressor on supplied material descriptors",
      "size_limits": {
        "max_fit_examples": 1000,
        "max_public_val_examples": 180,
        "max_hidden_examples": 180
      },
      "diagnostic_checks": [
        "descriptor ranges",
        "target-wise residuals",
        "output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-15",
      "split": "train",
      "condition_name": "descriptor_scaling",
      "construction": {
        "starter": "two_layer_mlp",
        "scale_selected_numeric_columns": 1000
      },
      "diagnostic_rationale": "Inspect magnitudes and optimization stability.",
      "generation_seed": 12032,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-061",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-nomad",
      "domain": "Tabular",
      "dataset": "NOMAD 2018",
      "source_task_id": "nomad2018-predict-transparent-conductors",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/nomad2018-predict-transparent-conductors/description.md",
      "goal": "Predict formation energy and bandgap",
      "primary_metric": "mean_target_rmsle",
      "metric_direction": "lower",
      "starter": "Two-target boosted-tree regressor on supplied material descriptors",
      "size_limits": {
        "max_fit_examples": 1000,
        "max_public_val_examples": 180,
        "max_hidden_examples": 180
      },
      "diagnostic_checks": [
        "descriptor ranges",
        "target-wise residuals",
        "output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-train-16",
      "split": "train",
      "condition_name": "overstrong_regularization",
      "construction": {
        "max_tree_depth": 1,
        "n_estimators": 5
      },
      "diagnostic_rationale": "Inspect underfit residuals instead of assuming the physical descriptors are unusable.",
      "generation_seed": 12033,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-062",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-house",
      "domain": "Tabular",
      "dataset": "House Prices",
      "source_task_id": "house-price",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/house-price/scripts/research_problem.txt",
      "goal": "Improve house-price regression",
      "primary_metric": "mae",
      "metric_direction": "lower",
      "starter": "Numeric + categorical preprocessing; histogram gradient boosting",
      "size_limits": {
        "max_fit_examples": 600,
        "max_public_val_examples": 120,
        "max_hidden_examples": 120
      },
      "diagnostic_checks": [
        "missingness/schema",
        "category semantics",
        "target/output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-id-01",
      "split": "id",
      "condition_name": "zero_imputation",
      "construction": {
        "numeric_imputation": "zero",
        "synthetic_train_mcar_fraction": 0.2
      },
      "diagnostic_rationale": "Distinguish structural zeros from missing values.",
      "generation_seed": 22000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-063",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "tab-spaceship",
      "domain": "Tabular",
      "dataset": "Spaceship Titanic",
      "source_task_id": "spaceship-titanic",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/spaceship-titanic/scripts/research_problem.txt",
      "goal": "Predict passenger transport status",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Group-aware split; one-hot encoding + gradient boosting",
      "size_limits": {
        "max_fit_examples": 3500,
        "max_public_val_examples": 600,
        "max_hidden_examples": 600
      },
      "diagnostic_checks": [
        "group/schema checks",
        "missingness",
        "feature order"
      ],
      "data_split_policy": "passenger_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-id-02",
      "split": "id",
      "condition_name": "categorical_missing_collision",
      "construction": {
        "missing_category_code": "same_as_most_frequent"
      },
      "diagnostic_rationale": "Check missing category handling and feature distributions.",
      "generation_seed": 22001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-064",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "tab-titanic",
      "domain": "Tabular",
      "dataset": "Titanic",
      "source_task_id": "titanic",
      "source_url": "https://github.com/MLE-Dojo/MLE-Dojo/blob/667a8fd0e959eb47f140ce7e621f831fdb55e5dd/prepare/dsbench.json",
      "goal": "Predict passenger survival",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Logistic regression with mixed-type preprocessing",
      "size_limits": {
        "max_fit_examples": 350,
        "max_public_val_examples": 60,
        "max_hidden_examples": 60
      },
      "diagnostic_checks": [
        "feature range",
        "missingness",
        "learning curve"
      ],
      "data_split_policy": "family_ticket_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-id-03",
      "split": "id",
      "condition_name": "excessive_regularization",
      "construction": {
        "logistic_C": 0.0001
      },
      "diagnostic_rationale": "Compare fitted coefficients and training/validation performance.",
      "generation_seed": 22002,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-065",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "tab-nomad",
      "domain": "Tabular",
      "dataset": "NOMAD 2018",
      "source_task_id": "nomad2018-predict-transparent-conductors",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/nomad2018-predict-transparent-conductors/description.md",
      "goal": "Predict formation energy and bandgap",
      "primary_metric": "mean_target_rmsle",
      "metric_direction": "lower",
      "starter": "Two-target boosted-tree regressor on supplied material descriptors",
      "size_limits": {
        "max_fit_examples": 1000,
        "max_public_val_examples": 180,
        "max_hidden_examples": 180
      },
      "diagnostic_checks": [
        "descriptor ranges",
        "target-wise residuals",
        "output units"
      ],
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-id-04",
      "split": "id",
      "condition_name": "missing_target_inverse",
      "construction": {
        "target_transform": "log1p",
        "inverse": "none"
      },
      "diagnostic_rationale": "Compare output units to target units.",
      "generation_seed": 22003,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-066",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "tab-titanic",
      "domain": "Tabular",
      "dataset": "Titanic",
      "source_task_id": "titanic",
      "source_url": "https://github.com/MLE-Dojo/MLE-Dojo/blob/667a8fd0e959eb47f140ce7e621f831fdb55e5dd/prepare/dsbench.json",
      "goal": "Predict passenger survival",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Logistic regression with mixed-type preprocessing",
      "size_limits": {
        "max_fit_examples": 350,
        "max_public_val_examples": 60,
        "max_hidden_examples": 60
      },
      "diagnostic_checks": [
        "feature range",
        "missingness",
        "learning curve"
      ],
      "data_split_policy": "family_ticket_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-id-05",
      "split": "id",
      "condition_name": "healthy",
      "construction": {
        "numeric_scaling": "standard",
        "imputation": "median"
      },
      "diagnostic_rationale": "Inspect split uncertainty and compare a majority baseline.",
      "generation_seed": 22009,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-067",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Healthy condition seen in training; held-out data/seed.",
      "shares_source_with_another_id_task": true
    },
    {
      "family_id": "tab-california",
      "domain": "Tabular",
      "dataset": "California Housing",
      "source_task_id": "ml-missing-data-imputation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ml-missing-data-imputation/task_description.md",
      "goal": "Impute missing features while preserving predictive quality",
      "primary_metric": "masked_standardized_rmse",
      "metric_direction": "lower",
      "starter": "Mean imputer + fixed gradient-boosted downstream regressor",
      "size_limits": {
        "max_fit_examples": 3000,
        "max_public_val_examples": 800,
        "max_hidden_examples": 800
      },
      "diagnostic_checks": [
        "missingness",
        "feature scales/correlation",
        "downstream validation score"
      ],
      "ood_axis": "Unseen dataset and reconstruction target; downstream R² is secondary",
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-ood-01",
      "split": "ood",
      "condition_name": "global_mean_imputation",
      "construction": {
        "mcar_rate": 0.2,
        "fill_value": "global_mean_across_features"
      },
      "diagnostic_rationale": "Use familiar diagnostic checks on a held-out source/target; see ood_axis.",
      "generation_seed": 32000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-068",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "tab-breast-calibration",
      "domain": "Tabular",
      "dataset": "Breast Cancer Wisconsin",
      "source_task_id": "ml-calibration",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ml-calibration/task_description.md",
      "goal": "Calibrate probabilities from a fixed SVM",
      "primary_metric": "negative_log_likelihood",
      "metric_direction": "lower",
      "starter": "Fixed SVM; editable post-hoc probability mapping",
      "size_limits": {
        "max_base_fit_examples": 280,
        "max_calibration_examples": 100,
        "max_public_val_examples": 80,
        "max_hidden_examples": 80
      },
      "diagnostic_checks": [
        "reliability curve",
        "confidence/correctness",
        "calibration split separation"
      ],
      "ood_axis": "Unseen clinical tabular source and calibration target",
      "data_split_policy": "grouped_or_stratified_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-tabular-ood-02",
      "split": "ood",
      "condition_name": "overconfident_probabilities",
      "construction": {
        "probability_temperature": 0.2
      },
      "diagnostic_rationale": "Use familiar diagnostic checks on a held-out source/target; see ood_axis.",
      "generation_seed": 32001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-069",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-etth-forecast",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps from a 96-step multivariate history",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small DLinear; 5 epochs; fixed forecast interface",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "time/channel alignment",
        "scale statistics",
        "autocorrelation"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-01",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "lookback": 96,
        "horizon": 96,
        "normalization": "train_only_per_channel"
      },
      "diagnostic_rationale": "Inspect seasonality and channel scales.",
      "generation_seed": 13000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-070",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-etth-forecast",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps from a 96-step multivariate history",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small DLinear; 5 epochs; fixed forecast interface",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "time/channel alignment",
        "scale statistics",
        "autocorrelation"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-02",
      "split": "train",
      "condition_name": "global_scaler",
      "construction": {
        "normalization": "one_global_mean_std"
      },
      "diagnostic_rationale": "Compare individual channel magnitudes and errors.",
      "generation_seed": 13001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-071",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-etth-forecast",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps from a 96-step multivariate history",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small DLinear; 5 epochs; fixed forecast interface",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "time/channel alignment",
        "scale statistics",
        "autocorrelation"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-03",
      "split": "train",
      "condition_name": "output_channel_permutation",
      "construction": {
        "prediction_channel_order": "reverse"
      },
      "diagnostic_rationale": "Check output channel names against target channels.",
      "generation_seed": 13002,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-072",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-etth-forecast",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps from a 96-step multivariate history",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small DLinear; 5 epochs; fixed forecast interface",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "time/channel alignment",
        "scale statistics",
        "autocorrelation"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-04",
      "split": "train",
      "condition_name": "unnecessarily_short_context",
      "construction": {
        "effective_lookback": 12,
        "public_interface_lookback": 96
      },
      "diagnostic_rationale": "Inspect periodicity before selecting context length.",
      "generation_seed": 13003,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-073",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-weather",
      "domain": "Time series",
      "dataset": "Weather",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps of weather channels",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small linear/MLP forecaster; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "timestamps/channel order",
        "per-channel scale",
        "training curves"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-05",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "lookback": 96,
        "horizon": 96,
        "normalization": "train_only_per_channel"
      },
      "diagnostic_rationale": "Inspect sampling intervals and per-channel residuals.",
      "generation_seed": 13010,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-074",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-weather",
      "domain": "Time series",
      "dataset": "Weather",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps of weather channels",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small linear/MLP forecaster; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "timestamps/channel order",
        "per-channel scale",
        "training curves"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-06",
      "split": "train",
      "condition_name": "global_scaler",
      "construction": {
        "normalization": "one_global_mean_std"
      },
      "diagnostic_rationale": "Identify channels dominating the loss.",
      "generation_seed": 13011,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-075",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-weather",
      "domain": "Time series",
      "dataset": "Weather",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps of weather channels",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small linear/MLP forecaster; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "timestamps/channel order",
        "per-channel scale",
        "training curves"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-07",
      "split": "train",
      "condition_name": "output_channel_permutation",
      "construction": {
        "prediction_channel_order": "reverse"
      },
      "diagnostic_rationale": "Verify output/target channel alignment.",
      "generation_seed": 13012,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-076",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-weather",
      "domain": "Time series",
      "dataset": "Weather",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps of weather channels",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small linear/MLP forecaster; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "timestamps/channel order",
        "per-channel scale",
        "training curves"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-08",
      "split": "train",
      "condition_name": "excessive_regularization",
      "construction": {
        "dropout": 0.85
      },
      "diagnostic_rationale": "Inspect train/validation curves for underfitting.",
      "generation_seed": 13013,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-077",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-etth-impute",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-imputation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-imputation/task_description.md",
      "goal": "Reconstruct masked entries in 96-step windows",
      "primary_metric": "masked_mse",
      "metric_direction": "lower",
      "starter": "Mask-aware temporal MLP; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "mask coverage",
        "loss/evaluation masks",
        "channel statistics"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-09",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "mask_rate": 0.25,
        "loss_region": "masked",
        "pass_observation_mask": true
      },
      "diagnostic_rationale": "Check missingness patterns and loss masks.",
      "generation_seed": 13020,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-078",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-etth-impute",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-imputation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-imputation/task_description.md",
      "goal": "Reconstruct masked entries in 96-step windows",
      "primary_metric": "masked_mse",
      "metric_direction": "lower",
      "starter": "Mask-aware temporal MLP; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "mask coverage",
        "loss/evaluation masks",
        "channel statistics"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-10",
      "split": "train",
      "condition_name": "wrong_loss_region",
      "construction": {
        "mask_rate": 0.25,
        "loss_region": "observed"
      },
      "diagnostic_rationale": "Compare optimized loss positions with evaluator positions.",
      "generation_seed": 13021,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-079",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-etth-impute",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-imputation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-imputation/task_description.md",
      "goal": "Reconstruct masked entries in 96-step windows",
      "primary_metric": "masked_mse",
      "metric_direction": "lower",
      "starter": "Mask-aware temporal MLP; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "mask coverage",
        "loss/evaluation masks",
        "channel statistics"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-11",
      "split": "train",
      "condition_name": "missing_mask_input",
      "construction": {
        "mask_rate": 0.25,
        "pass_observation_mask": false
      },
      "diagnostic_rationale": "Distinguish observed zeros from missing values.",
      "generation_seed": 13022,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-080",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-etth-impute",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-imputation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-imputation/task_description.md",
      "goal": "Reconstruct masked entries in 96-step windows",
      "primary_metric": "masked_mse",
      "metric_direction": "lower",
      "starter": "Mask-aware temporal MLP; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "mask coverage",
        "loss/evaluation masks",
        "channel statistics"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-12",
      "split": "train",
      "condition_name": "global_scaler",
      "construction": {
        "mask_rate": 0.25,
        "normalization": "one_global_mean_std"
      },
      "diagnostic_rationale": "Inspect channel scales and masked reconstruction errors.",
      "generation_seed": 13023,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-081",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-ventilator",
      "domain": "Time series",
      "dataset": "Ventilator Pressure",
      "source_task_id": "ventilator-pressure-prediction",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/ventilator-pressure-prediction/description.md",
      "goal": "Predict pressure within a breath",
      "primary_metric": "inspiratory_mae",
      "metric_direction": "lower",
      "starter": "Small GRU/temporal CNN; 5 epochs",
      "size_limits": {
        "max_fit_breaths": 2000,
        "max_public_val_breaths": 300,
        "max_hidden_breaths": 300
      },
      "diagnostic_checks": [
        "breath grouping",
        "timestamp alignment",
        "phase/loss mask"
      ],
      "data_split_policy": "breath_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-13",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "loss_region": "u_out_zero",
        "time_order": "ascending"
      },
      "diagnostic_rationale": "Inspect breath grouping and phase-specific errors.",
      "generation_seed": 13030,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-082",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-ventilator",
      "domain": "Time series",
      "dataset": "Ventilator Pressure",
      "source_task_id": "ventilator-pressure-prediction",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/ventilator-pressure-prediction/description.md",
      "goal": "Predict pressure within a breath",
      "primary_metric": "inspiratory_mae",
      "metric_direction": "lower",
      "starter": "Small GRU/temporal CNN; 5 epochs",
      "size_limits": {
        "max_fit_breaths": 2000,
        "max_public_val_breaths": 300,
        "max_hidden_breaths": 300
      },
      "diagnostic_checks": [
        "breath grouping",
        "timestamp alignment",
        "phase/loss mask"
      ],
      "data_split_policy": "breath_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-14",
      "split": "train",
      "condition_name": "wrong_loss_region",
      "construction": {
        "loss_region": "u_out_one"
      },
      "diagnostic_rationale": "Check whether training optimizes the scored inspiratory phase.",
      "generation_seed": 13031,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-083",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-ventilator",
      "domain": "Time series",
      "dataset": "Ventilator Pressure",
      "source_task_id": "ventilator-pressure-prediction",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/ventilator-pressure-prediction/description.md",
      "goal": "Predict pressure within a breath",
      "primary_metric": "inspiratory_mae",
      "metric_direction": "lower",
      "starter": "Small GRU/temporal CNN; 5 epochs",
      "size_limits": {
        "max_fit_breaths": 2000,
        "max_public_val_breaths": 300,
        "max_hidden_breaths": 300
      },
      "diagnostic_checks": [
        "breath grouping",
        "timestamp alignment",
        "phase/loss mask"
      ],
      "data_split_policy": "breath_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-15",
      "split": "train",
      "condition_name": "time_order_reversal",
      "construction": {
        "feature_order_within_breath": "descending",
        "target_order": "ascending"
      },
      "diagnostic_rationale": "Compare feature timestamps with target order.",
      "generation_seed": 13032,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-084",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-ventilator",
      "domain": "Time series",
      "dataset": "Ventilator Pressure",
      "source_task_id": "ventilator-pressure-prediction",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/ventilator-pressure-prediction/description.md",
      "goal": "Predict pressure within a breath",
      "primary_metric": "inspiratory_mae",
      "metric_direction": "lower",
      "starter": "Small GRU/temporal CNN; 5 epochs",
      "size_limits": {
        "max_fit_breaths": 2000,
        "max_public_val_breaths": 300,
        "max_hidden_breaths": 300
      },
      "diagnostic_checks": [
        "breath grouping",
        "timestamp alignment",
        "phase/loss mask"
      ],
      "data_split_policy": "breath_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-train-16",
      "split": "train",
      "condition_name": "missing_group_resets",
      "construction": {
        "state_reset_between_breaths": false
      },
      "diagnostic_rationale": "Inspect hidden-state carryover between unrelated breaths.",
      "generation_seed": 13033,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-085",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-etth-forecast",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps from a 96-step multivariate history",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small DLinear; 5 epochs; fixed forecast interface",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "time/channel alignment",
        "scale statistics",
        "autocorrelation"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-id-01",
      "split": "id",
      "condition_name": "global_scaler",
      "construction": {
        "normalization": "one_global_mean_std"
      },
      "diagnostic_rationale": "Compare individual channel magnitudes and errors.",
      "generation_seed": 23000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-086",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "ts-weather",
      "domain": "Time series",
      "dataset": "Weather",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast 96 future steps of weather channels",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Small linear/MLP forecaster; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "timestamps/channel order",
        "per-channel scale",
        "training curves"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-id-02",
      "split": "id",
      "condition_name": "output_channel_permutation",
      "construction": {
        "prediction_channel_order": "reverse"
      },
      "diagnostic_rationale": "Verify output/target channel alignment.",
      "generation_seed": 23001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-087",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "ts-etth-impute",
      "domain": "Time series",
      "dataset": "ETTh1",
      "source_task_id": "ts-imputation",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-imputation/task_description.md",
      "goal": "Reconstruct masked entries in 96-step windows",
      "primary_metric": "masked_mse",
      "metric_direction": "lower",
      "starter": "Mask-aware temporal MLP; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400
      },
      "diagnostic_checks": [
        "mask coverage",
        "loss/evaluation masks",
        "channel statistics"
      ],
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-id-03",
      "split": "id",
      "condition_name": "global_scaler",
      "construction": {
        "mask_rate": 0.25,
        "normalization": "one_global_mean_std"
      },
      "diagnostic_rationale": "Inspect channel scales and masked reconstruction errors.",
      "generation_seed": 23002,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-088",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "ts-ventilator",
      "domain": "Time series",
      "dataset": "Ventilator Pressure",
      "source_task_id": "ventilator-pressure-prediction",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/ventilator-pressure-prediction/description.md",
      "goal": "Predict pressure within a breath",
      "primary_metric": "inspiratory_mae",
      "metric_direction": "lower",
      "starter": "Small GRU/temporal CNN; 5 epochs",
      "size_limits": {
        "max_fit_breaths": 2000,
        "max_public_val_breaths": 300,
        "max_hidden_breaths": 300
      },
      "diagnostic_checks": [
        "breath grouping",
        "timestamp alignment",
        "phase/loss mask"
      ],
      "data_split_policy": "breath_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-id-04",
      "split": "id",
      "condition_name": "wrong_loss_region",
      "construction": {
        "loss_region": "u_out_one"
      },
      "diagnostic_rationale": "Check whether training optimizes the scored inspiratory phase.",
      "generation_seed": 23003,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-089",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "ts-ventilator",
      "domain": "Time series",
      "dataset": "Ventilator Pressure",
      "source_task_id": "ventilator-pressure-prediction",
      "source_url": "https://github.com/openai/mle-bench/blob/507f92e1138bb6e40dac5c6ee7a6758e6424bf97/mlebench/competitions/ventilator-pressure-prediction/description.md",
      "goal": "Predict pressure within a breath",
      "primary_metric": "inspiratory_mae",
      "metric_direction": "lower",
      "starter": "Small GRU/temporal CNN; 5 epochs",
      "size_limits": {
        "max_fit_breaths": 2000,
        "max_public_val_breaths": 300,
        "max_hidden_breaths": 300
      },
      "diagnostic_checks": [
        "breath grouping",
        "timestamp alignment",
        "phase/loss mask"
      ],
      "data_split_policy": "breath_grouped_meta_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-id-05",
      "split": "id",
      "condition_name": "healthy",
      "construction": {
        "loss_region": "u_out_zero",
        "time_order": "ascending"
      },
      "diagnostic_rationale": "Inspect breath grouping and phase-specific errors.",
      "generation_seed": 23009,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-090",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Healthy condition seen in training; held-out data/seed.",
      "shares_source_with_another_id_task": true
    },
    {
      "family_id": "ts-ecl",
      "domain": "Time series",
      "dataset": "ECL",
      "source_task_id": "ts-long-term-forecast",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ts-long-term-forecast/task_description.md",
      "goal": "Forecast future electricity consumption",
      "primary_metric": "mse",
      "metric_direction": "lower",
      "starter": "Channel-independent linear/MLP forecaster; 5 epochs",
      "size_limits": {
        "max_fit_windows": 3000,
        "max_public_val_windows": 400,
        "max_hidden_windows": 400,
        "max_channels": 32
      },
      "diagnostic_checks": [
        "channel scales",
        "time alignment",
        "seasonality"
      ],
      "ood_axis": "Unseen electricity-consumption source; forecasting target retained",
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-ood-01",
      "split": "ood",
      "condition_name": "global_scaler",
      "construction": {
        "normalization": "one_global_mean_std",
        "lookback": 96,
        "horizon": 96
      },
      "diagnostic_rationale": "Use familiar diagnostic checks on a held-out source/target; see ood_axis.",
      "generation_seed": 33000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-091",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "ts-crypto",
      "domain": "Time series",
      "dataset": "G-Research Crypto",
      "source_task_id": "g-research-crypto-forecasting",
      "source_url": "https://www.kaggle.com/competitions/g-research-crypto-forecasting",
      "goal": "Predict short-term cryptocurrency returns",
      "primary_metric": "asset_weighted_pearson",
      "metric_direction": "higher",
      "starter": "Lag-feature histogram gradient boosting; no future features",
      "size_limits": {
        "max_fit_rows": 40000,
        "max_public_val_rows": 8000,
        "max_hidden_rows": 8000
      },
      "diagnostic_checks": [
        "missing timestamps",
        "asset weights",
        "feature time boundaries"
      ],
      "ood_axis": "Unseen financial source and weighted-correlation objective",
      "data_split_policy": "chronological_meta_blocks_with_embargo",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-time_series-ood-02",
      "split": "ood",
      "condition_name": "healthy",
      "construction": {
        "lag_features": "strictly_past",
        "official_asset_weights": true
      },
      "diagnostic_rationale": "Use familiar diagnostic checks on a held-out source/target; see ood_axis.",
      "generation_seed": 33001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-092",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-cora",
      "domain": "Graph",
      "dataset": "Cora",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full Cora",
        "supervised_label_budget": 600
      },
      "diagnostic_checks": [
        "feature sparsity/scale",
        "graph statistics",
        "layerwise representations"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-01",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "feature_normalization": "row",
        "layers": 2,
        "dropout": 0.5
      },
      "diagnostic_rationale": "Inspect graph structure, feature scale and split label masks.",
      "generation_seed": 14000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-093",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-cora",
      "domain": "Graph",
      "dataset": "Cora",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full Cora",
        "supervised_label_budget": 600
      },
      "diagnostic_checks": [
        "feature sparsity/scale",
        "graph statistics",
        "layerwise representations"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-02",
      "split": "train",
      "condition_name": "feature_scale",
      "construction": {
        "feature_multiplier": 100
      },
      "diagnostic_rationale": "Measure node-feature and activation magnitudes.",
      "generation_seed": 14001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-094",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-cora",
      "domain": "Graph",
      "dataset": "Cora",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full Cora",
        "supervised_label_budget": 600
      },
      "diagnostic_checks": [
        "feature sparsity/scale",
        "graph statistics",
        "layerwise representations"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-03",
      "split": "train",
      "condition_name": "oversmoothing",
      "construction": {
        "layers": 8,
        "residual": false
      },
      "diagnostic_rationale": "Inspect representation similarity as depth increases.",
      "generation_seed": 14002,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-095",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-cora",
      "domain": "Graph",
      "dataset": "Cora",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full Cora",
        "supervised_label_budget": 600
      },
      "diagnostic_checks": [
        "feature sparsity/scale",
        "graph statistics",
        "layerwise representations"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-04",
      "split": "train",
      "condition_name": "excessive_regularization",
      "construction": {
        "dropout": 0.9
      },
      "diagnostic_rationale": "Inspect convergence and feature sparsity.",
      "generation_seed": 14003,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-096",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-citeseer",
      "domain": "Graph",
      "dataset": "CiteSeer",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full CiteSeer",
        "supervised_label_budget": 600
      },
      "diagnostic_checks": [
        "isolated nodes",
        "feature scale",
        "classwise errors"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-05",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "self_loops": true,
        "dropout": 0.5,
        "feature_normalization": "row"
      },
      "diagnostic_rationale": "Inspect isolated nodes and sparse features.",
      "generation_seed": 14010,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-097",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-citeseer",
      "domain": "Graph",
      "dataset": "CiteSeer",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full CiteSeer",
        "supervised_label_budget": 600
      },
      "diagnostic_checks": [
        "isolated nodes",
        "feature scale",
        "classwise errors"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-06",
      "split": "train",
      "condition_name": "missing_self_information",
      "construction": {
        "self_loops": false,
        "residual": false
      },
      "diagnostic_rationale": "Inspect isolated-node performance and retained self information.",
      "generation_seed": 14011,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-098",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-citeseer",
      "domain": "Graph",
      "dataset": "CiteSeer",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full CiteSeer",
        "supervised_label_budget": 600
      },
      "diagnostic_checks": [
        "isolated nodes",
        "feature scale",
        "classwise errors"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-07",
      "split": "train",
      "condition_name": "feature_scale",
      "construction": {
        "feature_multiplier": 100
      },
      "diagnostic_rationale": "Inspect feature magnitudes and gradients.",
      "generation_seed": 14012,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-099",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-citeseer",
      "domain": "Graph",
      "dataset": "CiteSeer",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full CiteSeer",
        "supervised_label_budget": 600
      },
      "diagnostic_checks": [
        "isolated nodes",
        "feature scale",
        "classwise errors"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-08",
      "split": "train",
      "condition_name": "excessive_regularization",
      "construction": {
        "dropout": 0.9
      },
      "diagnostic_rationale": "Compare training loss and node-level predictions.",
      "generation_seed": 14013,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-100",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-arxiv",
      "domain": "Graph",
      "dataset": "ogbn-arxiv",
      "source_task_id": "ogbn-arxiv",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/ogbn-arxiv/scripts/research_problem.txt",
      "goal": "Improve paper-topic node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GraphSAGE; 5 epochs; capped neighbor sampling",
      "size_limits": {
        "max_train_seed_nodes": 5000,
        "max_public_val_seed_nodes": 1000,
        "max_hidden_seed_nodes": 1000,
        "max_sampled_nodes_per_batch": 20000
      },
      "diagnostic_checks": [
        "node feature statistics",
        "sampling coverage",
        "training curves"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-09",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "fanout": [
          10,
          5
        ],
        "feature_normalization": "train_statistics"
      },
      "diagnostic_rationale": "Inspect feature scale and sampled neighborhood coverage.",
      "generation_seed": 14020,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-101",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-arxiv",
      "domain": "Graph",
      "dataset": "ogbn-arxiv",
      "source_task_id": "ogbn-arxiv",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/ogbn-arxiv/scripts/research_problem.txt",
      "goal": "Improve paper-topic node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GraphSAGE; 5 epochs; capped neighbor sampling",
      "size_limits": {
        "max_train_seed_nodes": 5000,
        "max_public_val_seed_nodes": 1000,
        "max_hidden_seed_nodes": 1000,
        "max_sampled_nodes_per_batch": 20000
      },
      "diagnostic_checks": [
        "node feature statistics",
        "sampling coverage",
        "training curves"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-10",
      "split": "train",
      "condition_name": "feature_scale",
      "construction": {
        "multiply_first_16_feature_columns": 1000
      },
      "diagnostic_rationale": "Find disproportionate feature scales.",
      "generation_seed": 14021,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-102",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-arxiv",
      "domain": "Graph",
      "dataset": "ogbn-arxiv",
      "source_task_id": "ogbn-arxiv",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/ogbn-arxiv/scripts/research_problem.txt",
      "goal": "Improve paper-topic node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GraphSAGE; 5 epochs; capped neighbor sampling",
      "size_limits": {
        "max_train_seed_nodes": 5000,
        "max_public_val_seed_nodes": 1000,
        "max_hidden_seed_nodes": 1000,
        "max_sampled_nodes_per_batch": 20000
      },
      "diagnostic_checks": [
        "node feature statistics",
        "sampling coverage",
        "training curves"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-11",
      "split": "train",
      "condition_name": "undersampled_neighborhood",
      "construction": {
        "fanout": [
          1,
          1
        ]
      },
      "diagnostic_rationale": "Compare neighborhood coverage and classwise errors.",
      "generation_seed": 14022,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-103",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-arxiv",
      "domain": "Graph",
      "dataset": "ogbn-arxiv",
      "source_task_id": "ogbn-arxiv",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/ogbn-arxiv/scripts/research_problem.txt",
      "goal": "Improve paper-topic node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GraphSAGE; 5 epochs; capped neighbor sampling",
      "size_limits": {
        "max_train_seed_nodes": 5000,
        "max_public_val_seed_nodes": 1000,
        "max_hidden_seed_nodes": 1000,
        "max_sampled_nodes_per_batch": 20000
      },
      "diagnostic_checks": [
        "node feature statistics",
        "sampling coverage",
        "training curves"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-12",
      "split": "train",
      "condition_name": "excessive_regularization",
      "construction": {
        "dropout": 0.9
      },
      "diagnostic_rationale": "Inspect underfitting while holding graph/data split fixed.",
      "generation_seed": 14023,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-104",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-clrs",
      "domain": "Graph",
      "dataset": "CLRS Floyd–Warshall",
      "source_task_id": "CLRS",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/CLRS/scripts/research_problem.txt",
      "goal": "Learn all-pairs shortest-path outputs",
      "primary_metric": "clrs_output_score",
      "metric_direction": "higher",
      "starter": "Small message-passing model; generated graphs with 8–16 nodes",
      "size_limits": {
        "max_train_graphs": 2000,
        "max_public_val_graphs": 200,
        "max_hidden_graphs": 200
      },
      "diagnostic_checks": [
        "trace shapes/alignment",
        "graph-size masks",
        "path-length statistics"
      ],
      "data_split_policy": "generator_seed_disjoint",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-13",
      "split": "train",
      "condition_name": "healthy",
      "construction": {
        "node_count_range": [
          8,
          16
        ],
        "hint_time_offset": 0,
        "padding_mask": true
      },
      "diagnostic_rationale": "Check graph-size coverage and trace alignment.",
      "generation_seed": 14030,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-105",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-clrs",
      "domain": "Graph",
      "dataset": "CLRS Floyd–Warshall",
      "source_task_id": "CLRS",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/CLRS/scripts/research_problem.txt",
      "goal": "Learn all-pairs shortest-path outputs",
      "primary_metric": "clrs_output_score",
      "metric_direction": "higher",
      "starter": "Small message-passing model; generated graphs with 8–16 nodes",
      "size_limits": {
        "max_train_graphs": 2000,
        "max_public_val_graphs": 200,
        "max_hidden_graphs": 200
      },
      "diagnostic_checks": [
        "trace shapes/alignment",
        "graph-size masks",
        "path-length statistics"
      ],
      "data_split_policy": "generator_seed_disjoint",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-14",
      "split": "train",
      "condition_name": "hint_misalignment",
      "construction": {
        "hint_time_offset": 1
      },
      "diagnostic_rationale": "Inspect alignment of intermediate algorithmic targets.",
      "generation_seed": 14031,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-106",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-clrs",
      "domain": "Graph",
      "dataset": "CLRS Floyd–Warshall",
      "source_task_id": "CLRS",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/CLRS/scripts/research_problem.txt",
      "goal": "Learn all-pairs shortest-path outputs",
      "primary_metric": "clrs_output_score",
      "metric_direction": "higher",
      "starter": "Small message-passing model; generated graphs with 8–16 nodes",
      "size_limits": {
        "max_train_graphs": 2000,
        "max_public_val_graphs": 200,
        "max_hidden_graphs": 200
      },
      "diagnostic_checks": [
        "trace shapes/alignment",
        "graph-size masks",
        "path-length statistics"
      ],
      "data_split_policy": "generator_seed_disjoint",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-15",
      "split": "train",
      "condition_name": "padding_in_loss",
      "construction": {
        "padding_mask": false
      },
      "diagnostic_rationale": "Compare actual-node masks with loss support.",
      "generation_seed": 14032,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-107",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-clrs",
      "domain": "Graph",
      "dataset": "CLRS Floyd–Warshall",
      "source_task_id": "CLRS",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/CLRS/scripts/research_problem.txt",
      "goal": "Learn all-pairs shortest-path outputs",
      "primary_metric": "clrs_output_score",
      "metric_direction": "higher",
      "starter": "Small message-passing model; generated graphs with 8–16 nodes",
      "size_limits": {
        "max_train_graphs": 2000,
        "max_public_val_graphs": 200,
        "max_hidden_graphs": 200
      },
      "diagnostic_checks": [
        "trace shapes/alignment",
        "graph-size masks",
        "path-length statistics"
      ],
      "data_split_policy": "generator_seed_disjoint",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-train-16",
      "split": "train",
      "condition_name": "insufficient_message_rounds",
      "construction": {
        "message_rounds": 1
      },
      "diagnostic_rationale": "Compare path lengths with effective computation depth.",
      "generation_seed": 14033,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-108",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-cora",
      "domain": "Graph",
      "dataset": "Cora",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full Cora",
        "supervised_label_budget": 600
      },
      "diagnostic_checks": [
        "feature sparsity/scale",
        "graph statistics",
        "layerwise representations"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-id-01",
      "split": "id",
      "condition_name": "feature_scale",
      "construction": {
        "feature_multiplier": 100
      },
      "diagnostic_rationale": "Measure node-feature and activation magnitudes.",
      "generation_seed": 24000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-109",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "graph-citeseer",
      "domain": "Graph",
      "dataset": "CiteSeer",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full CiteSeer",
        "supervised_label_budget": 600
      },
      "diagnostic_checks": [
        "isolated nodes",
        "feature scale",
        "classwise errors"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-id-02",
      "split": "id",
      "condition_name": "feature_scale",
      "construction": {
        "feature_multiplier": 100
      },
      "diagnostic_rationale": "Inspect feature magnitudes and gradients.",
      "generation_seed": 24001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-110",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "graph-arxiv",
      "domain": "Graph",
      "dataset": "ogbn-arxiv",
      "source_task_id": "ogbn-arxiv",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/ogbn-arxiv/scripts/research_problem.txt",
      "goal": "Improve paper-topic node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GraphSAGE; 5 epochs; capped neighbor sampling",
      "size_limits": {
        "max_train_seed_nodes": 5000,
        "max_public_val_seed_nodes": 1000,
        "max_hidden_seed_nodes": 1000,
        "max_sampled_nodes_per_batch": 20000
      },
      "diagnostic_checks": [
        "node feature statistics",
        "sampling coverage",
        "training curves"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-id-03",
      "split": "id",
      "condition_name": "excessive_regularization",
      "construction": {
        "dropout": 0.9
      },
      "diagnostic_rationale": "Inspect underfitting while holding graph/data split fixed.",
      "generation_seed": 24002,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-111",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "graph-clrs",
      "domain": "Graph",
      "dataset": "CLRS Floyd–Warshall",
      "source_task_id": "CLRS",
      "source_url": "https://github.com/snap-stanford/MLAgentBench/blob/5d71205cc20a8e95d43aa7cb7120e89ca3323e31/MLAgentBench/benchmarks/CLRS/scripts/research_problem.txt",
      "goal": "Learn all-pairs shortest-path outputs",
      "primary_metric": "clrs_output_score",
      "metric_direction": "higher",
      "starter": "Small message-passing model; generated graphs with 8–16 nodes",
      "size_limits": {
        "max_train_graphs": 2000,
        "max_public_val_graphs": 200,
        "max_hidden_graphs": 200
      },
      "diagnostic_checks": [
        "trace shapes/alignment",
        "graph-size masks",
        "path-length statistics"
      ],
      "data_split_policy": "generator_seed_disjoint",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-id-04",
      "split": "id",
      "condition_name": "hint_misalignment",
      "construction": {
        "hint_time_offset": 1
      },
      "diagnostic_rationale": "Inspect alignment of intermediate algorithmic targets.",
      "generation_seed": 24003,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-112",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Seen source/task template and condition distribution; disjoint supervised data or generator seeds."
    },
    {
      "family_id": "graph-cora",
      "domain": "Graph",
      "dataset": "Cora",
      "source_task_id": "graph-node-classification",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/graph-node-classification/task_description.md",
      "goal": "Improve citation-graph node classification",
      "primary_metric": "accuracy",
      "metric_direction": "higher",
      "starter": "Two-layer GCN; max 100 epochs; early stopping",
      "size_limits": {
        "graph": "full Cora",
        "supervised_label_budget": 600
      },
      "diagnostic_checks": [
        "feature sparsity/scale",
        "graph statistics",
        "layerwise representations"
      ],
      "data_split_policy": "transductive_graph_disjoint_supervised_label_pools",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-id-05",
      "split": "id",
      "condition_name": "healthy",
      "construction": {
        "feature_normalization": "row",
        "layers": 2,
        "dropout": 0.5
      },
      "diagnostic_rationale": "Inspect graph structure, feature scale and split label masks.",
      "generation_seed": 24009,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-113",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction.",
      "id_axis": "Healthy condition seen in training; held-out data/seed.",
      "shares_source_with_another_id_task": true
    },
    {
      "family_id": "graph-bbbp",
      "domain": "Graph",
      "dataset": "MoleculeNet BBBP",
      "source_task_id": "ai4sci-mol-property-prediction",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ai4sci-mol-property-prediction/task_description.md",
      "goal": "Predict blood-brain barrier penetration from molecular graphs",
      "primary_metric": "roc_auc",
      "metric_direction": "higher",
      "starter": "Small 2D GIN; 20 epochs; no 3D conformer generation",
      "size_limits": {
        "max_fit_molecules": 1200,
        "max_public_val_molecules": 200,
        "max_hidden_molecules": 300
      },
      "diagnostic_checks": [
        "atom/bond schema",
        "scaffold groups",
        "label prevalence"
      ],
      "ood_axis": "Unseen molecular graphs and graph-level property prediction",
      "data_split_policy": "molecular_scaffold_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-ood-01",
      "split": "ood",
      "condition_name": "missing_bond_features",
      "construction": {
        "use_bond_features": false
      },
      "diagnostic_rationale": "Use familiar diagnostic checks on a held-out source/target; see ood_axis.",
      "generation_seed": 34000,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-114",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    },
    {
      "family_id": "graph-bace",
      "domain": "Graph",
      "dataset": "MoleculeNet BACE",
      "source_task_id": "ai4sci-mol-property-prediction",
      "source_url": "https://github.com/Imbernoulli/MLS-Bench/blob/80cf5c5cc8f70fb1b09f185e59ebf5eca04f610c/tasks/ai4sci-mol-property-prediction/task_description.md",
      "goal": "Predict beta-secretase inhibition from molecular graphs",
      "primary_metric": "roc_auc",
      "metric_direction": "higher",
      "starter": "Small graph pooling classifier; 20 epochs",
      "size_limits": {
        "max_fit_molecules": 900,
        "max_public_val_molecules": 200,
        "max_hidden_molecules": 250
      },
      "diagnostic_checks": [
        "graph-size/padding mask",
        "scaffold groups",
        "size-stratified errors"
      ],
      "ood_axis": "Unseen molecular source and graph-level property prediction",
      "data_split_policy": "molecular_scaffold_grouped",
      "adaptation": "MLToolBench derived environment; not the unchanged upstream protocol.",
      "instance_id": "mltb-v1-graph-ood-02",
      "split": "ood",
      "condition_name": "padding_in_pooling",
      "construction": {
        "masked_pooling": false
      },
      "diagnostic_rationale": "Use familiar diagnostic checks on a held-out source/target; see ood_axis.",
      "generation_seed": 34001,
      "status": "author_confirmed_current_suite",
      "agent_visible_task_id": "TASK-115",
      "privileged_condition_metadata_visible_to_agent": false,
      "expected_tool_evidence": "Computed from actual workspace data/code/logs; not prewritten evidence or a repair instruction."
    }
  ],
  "status": "author_confirmed_current_suite",
  "provenance": {
    "original_design_date": "2026-09-23",
    "author_confirmation_date": "2026-09-25",
    "basis": "Author explicitly identified this list as the currently used suite. This confirmation does not constitute independent replay or raw-log verification."
  },
  "execution_artifacts": {
    "status": "not_supplied",
    "missing": [
      "materialized partition membership/index files and hashes",
      "starter and evaluator executable revisions",
      "per-instance run-to-checkpoint/condition/result mappings",
      "pilot execution records"
    ],
    "scope": "Task identity/configuration and split membership are documented; realized sample disjointness and reconstruction of aggregate results require these artifacts."
  }
}

